Quantifying Jitter Transfer for Differential Measurement: Enhancing Security of Oscillator-Based TRNGs

The aim of this paper is to describe a way to improve the reliability of the measurement of the statistical parameters of the phase noise in a multi-ring oscillator-based TRNG. This is necessary to guarantee that the entropy rate is within the bounds prescribed by standards or security specifications. According to the literature, to filter out global noises which may strongly affect the measurement of the phase noise parameters, it is necessary to perform a differential measure. But a differential measurement only returns the parameters of the phase noise resulting of the composition of the noises of two oscillators whereas jitters parameters of individual oscillators are required to compute the entropy rate of a multi-ring oscillator-based TRNG. In this paper, we revisit the "jitter transfer principle" in conjunction with a tweaked design of an oscillator based TRNG to enjoy the precision of differential measures and, at the same time, obtain jitter parameters of individual oscillators. We show the relevance of our method with simulations and experiments with hardware implementations.

==> data/discrepancy_0.001.csv <==
,phase,pdfexact,pdfapprox
0,-0.005259483552420785,0.2759388872854163,0.27990678161484384
10,-0.005248963533314055,0.28370018391738144,0.28775053042819965
20,-0.005238443514207325,0.291663514193769,0.2957977138647911
30,-0.005227923495100484,0.299833648668133,0.3040531181272362
40,-0.005217403475993754,0.3082154564586266,0.3125216280845988
50,-0.005206883456887024,0.3168139074460184,0.3212082289303462
60,-0.005196363437780294,0.3256340728749301,0.33011800785750817
70,-0.005185843418673564,0.33468112859326726,0.33925615575227025
80,-0.0051753233995667225,0.3439603552108297,0.34862796890552417
90,-0.005164803380459992,0.3534771409278359,0.3582388507417767
100,-0.005154283361353262,0.3632369828797283,0.36809431356682265
110,-0.005143763342246532,0.3732454887313462,0.37819998033210184
120,-0.005133243323139802,0.38350837906340146,0.3885615864171205
130,-0.005122723304032961,0.3940314884093633,0.3991849814293376
140,-0.005112203284926231,0.4048207676392886,0.410076131020809
150,-0.005101683265819501,0.4158822855857983,0.4212411187231438
160,-0.005091163246712771,0.42722223089825345,0.4326861477983854
170,-0.005080643227606041,0.43884691432222056,0.44441754310733106
180,-0.0050701232084992,0.4507627698024939,0.4564417529945773
190,-0.00505960318939247,0.46297635703299234,0.4687653511894677
200,-0.00504908317028574,0.4754943629697045,0.4813950387246471
210,-0.00503856315117901,0.48832360448421147,0.49433764586949264
220,-0.00502804313207228,0.5014710295742634,0.5076001340800946
230,-0.0050175231129654385,0.5149437191829174,0.5211895979649619
240,-0.0050070030938587085,0.5287488902423196,0.535113267265451
250,-0.004996483074751978,0.542893896947342,0.5493785088528462
260,-0.004985963055645248,0.5573862324384227,0.5639928287389464
270,-0.004975443036538518,0.5722335315787294,0.5789638741020328
280,-0.004964923017431677,0.5874435730483373,0.5942994353272202
290,-0.004954402998324947,0.6030242800517908,0.6100074480600775
300,-0.004943882979218217,0.6189837246391099,0.6260959952756114
310,-0.004933362960111487,0.6353301278215042,0.6425733093590554
320,-0.004922842941004757,0.6520718623339988,0.6594477742005439
330,-0.004912322921898027,0.6692174557568542,0.6767279273023366
340,-0.004901802902791186,0.6867755902903155,0.6944224618985734
350,-0.004891282883684456,0.7047551077399568,0.7125402290860413
360,-0.004880762864577726,0.7231650095874337,0.73109023996836
370,-0.004870242845470996,0.7420144596676387,0.7500816678094411
380,-0.0048597228263642656,0.7613127872100706,0.7695238501985547
390,-0.0048492028072574245,0.78106948793564,0.7894262912256923
400,-0.004838682788150694,0.8012942262921939,0.8097986636656276
410,-0.004828162769043964,0.8219968390496014,0.8306508111734026
420,-0.004817642749937234,0.8431873355886521,0.8519927504865071
430,-0.004807122730830504,0.8648759016150673,0.8738346736364014
440,-0.004796602711723663,0.8870729003325202,0.8961869501678098
450,-0.004786082692616933,0.9097888751484478,0.9190601293640601
460,-0.004775562673510203,0.9330345531150103,0.9424649424814175
470,-0.004765042654403473,0.9568208441034124,0.9664123049871428
480,-0.004754522635296743,0.9811588464689158,0.9909133188041837
490,-0.004744002616189902,1.0060598475210363,1.015979274560763
500,-0.004733482597083172,1.0315353258709408,1.0416216538428404
510,-0.004722962577976442,1.057596953797803,1.0678521314528224
520,-0.004712442558869712,1.0842565998872158,1.094682577668499
530,-0.004701922539762982,1.1115263306928118,1.1221250605055486
540,-0.0046914025206561405,1.1394184145592177,1.1501918479815538
550,-0.0046808825015494104,1.1679453211947994,1.1788954103793494
560,-0.00467036248244268,1.1971197266799831,1.2082484225133492
570,-0.00465984246333595,1.226954513899672,1.2382637659922429
580,-0.00464932244422922,1.2574627753213328,1.2689545314816308
590,-0.004638802425122379,1.2886578164522384,1.3003340209644487
600,-0.004628282406015649,1.3205531556273256,1.3324157499965852
610,-0.004617762386908919,1.3531625297157872,1.3652134499619082
620,-0.004607242367802189,1.3864998927596797,1.3987410703191565
630,-0.004596722348695459,1.4205794200058752,1.4330127808448399
640,-0.004586202329588618,1.4554155108537619,1.468042973869591
650,-0.004575682310481888,1.4910227899868749,1.5038462665052041
660,-0.004565162291375158,1.5274161101031474,1.5404375028669532
670,-0.004554642272268428,1.5646105527074787,1.577831756282874
680,-0.004544122253161698,1.602621433533859,1.6160443314945339
690,-0.0045336022340548565,1.6414643011729577,1.6550907668465613
700,-0.0045230822149481265,1.6811549419989462,1.6949868364617249
710,-0.004512562195841396,1.721709380684085,1.7357485524068264
720,-0.004502042176734666,1.7631438831158626,1.7773921668400285
730,-0.004491522157627936,1.8054749573104583,1.8199341741447894
740,-0.004481002138521095,1.8487193592952245,1.8633913130472357
750,-0.004470482119414365,1.8928940891637491,1.9077805687135914
760,-0.004459962100307635,1.9380163986282144,1.95311917483336
770,-0.004449442081200905,1.9841037912778112,1.9994246156780147
780,-0.004438922062094175,2.031174021827551,2.0467146281407893
790,-0.004428402042987334,2.0792451046258646,2.0950072037542795
800,-0.004417882023880604,2.128335307717484,2.144320590681902
810,-0.004407362004773874,2.178463161191503,2.1946732956897876
820,-0.004396841985667144,2.229647456055102,2.2460840860875257
830,-0.004386321966560414,2.2819072482024536,2.298571991644255
840,-0.0043758019474535725,2.3352618555791205,2.352156306476234
850,-0.0043652819283468425,2.3897308679950444,2.4068565909017727
860,-0.004354761909240112,2.4453341406806888,2.4626926732706296
870,-0.004344241890133382,2.502091802344661,2.5196846517553095
880,-0.004333721871026652,2.560024252476668,2.577852896111275
890,-0.004323201851919811,2.6191521677299,2.637218049402041
900,-0.004312681832813081,2.679496497072783,2.6978010296844332
910,-0.004302161813706351,2.7410784716115386,2.759623031662164
920,-0.004291641794599621,2.8039195985560883,2.8227055282935933
930,-0.004281121775492891,2.868041669080826,2.8870702723617803
940,-0.00427060175638605,2.933466754738026,2.95273929800214
950,-0.00426008173727932,3.0002172114842693,3.019734922182851
960,-0.00424956171817259,3.0683156829539353,3.0880797461467444
970,-0.00423904169906586,3.1377850966246883,3.157796656799492
980,-0.00422852167995913,3.208648671533052,3.2289088280527545
990,-0.0042180016608524,3.280929913458168,3.3014397221167657
1000,-0.0042074816417455585,3.3546526201356874,3.375413090742113
1010,-0.0041969616226388284,3.4298408821842745,3.4508529764045797
1020,-0.004186441603532098,3.506519083931135,3.527783713443055
1030,-0.004175921584425368,3.5847119016276716,3.6062299291334354
1040,-0.004165401565318638,3.664444308898535,3.6862165447084227
1050,-0.004154881546211797,3.745741575326107,3.767768776317956
1060,-0.004144361527105067,3.8286292668682487,3.850912135924059
1070,-0.004133841507998337,3.9131332479732444,3.935672432141533
1080,-0.004123321488891607,3.999279684270192,4.022075771005464
1090,-0.004112801469784877,4.0870950359249205,4.11014855667691
1100,-0.004102281450678036,4.1766060703632615,4.199917492080706
1110,-0.004091761431571306,4.2678398472346535,4.29140957946897
1120,-0.004081241412464576,4.360823734712078,4.384652120922756
1130,-0.004070721393357846,4.4555854013938125,4.479672718771269
1140,-0.004060201374251116,4.552152814381598,4.5764992759409235
1150,-0.0040496813551442745,4.650554245659958,4.675159996228154
1160,-0.0040391613360375445,4.750818268706224,4.775683384488566
1170,-0.004028641316930814,4.852973763576075,4.878098246756649
1180,-0.004018121297824084,4.95704990812744,4.982433690273222
1190,-0.004007601278717354,5.063076183323959,5.088719123434595
1200,-0.003997081259610513,5.171082379176224,5.1969842556564165
1210,-0.003986561240503783,5.281098577389784,5.30725909714482
1220,-0.003976041221397053,5.3931551706192735,5.419573958590011
1230,-0.003965521202290323,5.507282847652871,5.5339594507578775
1240,-0.003955001183183593,5.6235126041054135,5.650446483994744
1250,-0.003944481164076752,5.741875730407728,5.769066267638099
1260,-0.003933961144970022,5.8624038166443855,5.889850309324896
1270,-0.003923441125863292,5.9851287601206415,6.012830414214672
1280,-0.003912921106756562,6.110082744712475,6.138038684100458
1290,-0.0039024010876498316,6.237298261877932,6.265507516424579
1300,-0.0038918810685429905,6.366808094367283,6.39526960319135
1310,-0.0038813610494362605,6.498645316018922,6.527357929767968
1320,-0.0038708410303295304,6.632843300100612,6.661805773592282
1330,-0.0038603210112228004,6.769435712999505,6.798646702758476
1340,-0.0038498009921160703,6.90845650795905,6.937914574499138
1350,-0.003839280973009229,7.049939926321798,7.0796435335555294
1360,-0.003828760953902499,7.193920500713298,7.223868010426419
1370,-0.003818240934795769,7.340433045900975,7.37062271951645
1380,-0.003807720915689039,7.489512662570215,7.519942657152133
1390,-0.003797200896582309,7.641194731919162,7.67186309948642
1400,-0.003786680877475468,7.795514911529448,7.826419600282526
1410,-0.003776160858368738,7.952509140147705,7.983647988567268
1420,-0.0037656408392620078,8.112213627165705,8.143584366176473
1430,-0.0037551208201552777,8.274664854462545,8.306265105158426
1440,-0.0037446008010485476,8.43989957572864,8.471726845057852
1450,-0.0037340807819417066,8.607954805878315,8.640006490071015
1460,-0.0037235607628349765,8.778867829830467,8.8111412060612
1470,-0.0037130407437282464,8.95267618027864,8.98516841745958
1480,-0.0037025207246215164,9.129417659779632,9.162125804014428
1490,-0.0036920007055147863,9.309130319181815,9.342051297413766
1500,-0.0036814806864079452,9.491852452470642,9.52498307777102
1510,-0.003670960667301215,9.677622616104541,9.710959569962602
1520,-0.003660440648194485,9.866479586625461,9.90001943984458
1530,-0.003649920629087755,10.058462397823973,10.092201590308774
1540,-0.003639400609981025,10.25361030868612,10.287545157205281
1550,-0.003628880590874184,10.45196281041228,10.486089505120978
1560,-0.003618360571767454,10.653559618529531,10.68787422300168
1570,-0.003607840552660724,10.858440669494247,10.892939119648169
1580,-0.0035973205335539937,11.066646119861563,11.101324219042814
1590,-0.0035868005144472637,11.27821633261772,11.313069755536928
1600,-0.0035762804953405336,11.49319187303095,11.528216168885104
1610,-0.0035657604762336925,11.711613527655821,11.746804099129468
1620,-0.0035552404571269625,11.9335222523247,11.968874381319166
1630,-0.0035447204380202324,12.158959207986632,12.194468040098233
1640,-0.0035342004189135023,12.387965747864977,12.423626284114782
1650,-0.0035236803998067723,12.620583382981629,12.65639050028497
1660,-0.003513160380699931,12.856853819090466,12.89280224789943
1670,-0.003502640361593201,13.096818914526427,13.132903252558325
1680,-0.003492120342486471,13.340520695856794,13.376735399971695
1690,-0.003481600323379741,13.588001342679625,13.624340729574369
1700,-0.003471080304273011,13.839303177683796,13.875761427991755
1710,-0.00346056028516617,14.09446866930922,14.131039822343539
1720,-0.00345004026605944,14.35354042361144,14.390218373370969
1730,-0.0034395202469527097,14.616561172394977,14.65333966842722
1740,-0.0034290002278459797,14.883573751972314,14.920446414276597
1750,-0.0034184802087392496,15.154621140219207,15.19158142974199
1760,-0.0034079601896324085,15.429746394212966,15.466787638187178
1770,-0.0033974401705256785,15.708992674850672,15.746108059818377
1780,-0.0033869201514189484,15.992403239579525,16.02958580384838
1790,-0.0033764001323122184,16.28002142930235,16.317264060464854
1800,-0.0033658801132054883,16.571890641028258,16.609186092645945
1810,-0.003355360094098647,16.868054349350086,16.90539522780839
1820,-0.003344840074991917,17.168556087072602,17.205934849272666
1830,-0.003334320055885187,17.473439418344633,17.51084838759116
1840,-0.003323800036778457,17.78274797179121,17.820179311677613
1850,-0.003313280017671727,18.096525379001733,18.133971119783855
1860,-0.003302759998564886,18.414815314359053,18.45226733030918
1870,-0.003292239979458156,18.737661435304485,18.775111472424935
1880,-0.0032817199603514258,19.065107421347843,19.10254707656523
1890,-0.0032711999412446957,19.39719695039571,19.43461766471663
1900,-0.0032606799221379656,19.733973652669942,19.77136674055783
1910,-0.0032501599030311246,20.07548116349937,20.11283777943262
1920,-0.0032396398839243945,20.421763039964535,20.45907421813893
1930,-0.0032291198648176644,20.772862836515106,20.810119444588018
1940,-0.0032185998457109344,21.128824007458096,21.166016787262965
1950,-0.0032080798266042043,21.489689952730433,21.52680950453041
1960,-0.0031975598074973632,21.855503993164298,21.892540773789403
1970,-0.003187039788390633,22.22630935444517,22.263253680437742
1980,-0.003176519769283903,22.602149153022207,22.638991206715506
1990,-0.003165999750177173,22.983066402987035,23.019796220348816
2000,-0.003155479731070443,23.36910396208957,23.405711463053503
2010,-0.003144959711963602,23.76030459220829,23.796779538879985
2020,-0.003134439692856872,24.15671086955475,24.19304290238054
2030,-0.003123919673750142,24.558365218244024,24.59454384666142
2040,-0.0031133996546434117,24.965309896108458,25.001324491239494
2050,-0.0031028796355366817,25.377586968289187,25.413426769765845
2060,-0.0030923596164298406,25.795238294259665,25.83089241759856
2070,-0.0030818395973231105,26.218305523836744,26.253762959202987
2080,-0.0030713195782163805,26.646830075309207,26.682079695448337
2090,-0.0030607995591096504,27.08085315665634,27.115883690713552
2100,-0.0030502795400029203,27.520415693865406,27.55521575987087
2110,-0.0030397595208960793,27.965558354210263,28.000116455127138
2120,-0.003029239501789349,28.416321543297084,28.450626052701285
2130,-0.003018719482682619,28.872745355890107,28.90678453941049
2140,-0.003008199463575889,29.33486959140059,29.368631599073705
2150,-0.002997679444469159,29.80273373048933,29.836206598804665
2160,-0.002987159425362318,30.27637692114921,30.30954857517461
2170,-0.002976639406255588,30.755837968239376,30.788696220220796
2180,-0.002966119387148858,31.241155294136686,31.273687867379532
2190,-0.0029555993680421278,31.732366970754967,31.764561477245756
2200,-0.0029450793489353977,32.22951066584779,32.26135462323729
2210,-0.0029345593298286676,32.73262366161205,32.764104477136335
2220,-0.0029240393107218265,33.24174281054834,33.272847794522164
2230,-0.0029135192916150965,33.7569045080329,33.787620900065015
2240,-0.0029029992725083664,34.27814473548659,34.30845967276592
2250,-0.0028924792534016364,34.80549899139506,34.83539953103738
2260,-0.0028819592342949063,35.339002307614734,35.36847541770968
2270,-0.0028714392151880652,35.87868922677433,35.90772178493883
2280,-0.002860919196081335,36.42459374916904,36.45317257899183
2290,-0.002850399176974605,36.976749396634496,37.00486122499738
2300,-0.002839879157867875,37.53518910450055,37.56282061155295
2310,-0.002829359138761145,38.099945300062934,38.12708307527616
2320,-0.002818839119654304,38.671049800550044,38.69768038527762
2330,-0.002808319100547574,39.24853384471256,39.2746437275273
2340,-0.0027977990814408438,39.83242809626812,39.85800368921024
2350,-0.0027872790623341137,40.422762587774926,40.44779024295443
2360,-0.0027767590432273836,41.01956666553421,41.044032731025865
2370,-0.0027662390241205426,41.622869115159915,41.64675984946513
2380,-0.0027557190050138125,42.23269798509035,42.25599963213792
2390,-0.0027451989859070824,42.84908068993817,42.87177943479945
2400,-0.0027346789668003524,43.472043911948596,43.494125919050084
2410,-0.0027241589476936223,44.10161362340973,44.12306503628251
2420,-0.0027136389285867812,44.73781510208598,44.75862201159334
2430,-0.002703118909480051,45.38067281196901,45.40082132763054
2440,-0.002692598890373321,46.030210505432244,46.04968670848201
2450,-0.002682078871266591,46.68645118357565,46.70524110347631
2460,-0.002671558852159861,47.34941693860143,47.36750667100135
2470,-0.00266103883305302,48.0191291865685,48.03650476231269
2480,-0.00265051881394629,48.69560844544174,48.71225590530137
2490,-0.00263999879483956,49.37887435398305,49.39477978833241
2500,-0.0026294787757328297,50.068945763814845,50.08409524401834
2510,-0.0026189587566260997,50.76584063382539,50.780220233038904
2520,-0.0026084387375192586,51.46957598878455,51.48317182797775
2530,-0.0025979187184125285,52.18016797315509,52.192966197144244
2540,-0.0025873986993057985,52.89763181849151,52.90961858849711
2550,-0.0025768786801990684,53.621981796931486,53.63314331352813
2560,-0.0025663586610923383,54.353231216491125,54.363553731221984
2570,-0.0025558386419854973,55.09139241098912,55.100862232062106
2580,-0.002545318622878767,55.83647675653282,55.84508022204893
2590,-0.002534798603772037,56.58849459846105,56.59621810685342
2600,-0.002524278584665307,57.34745526710736,57.354285275956386
2610,-0.002513758565558577,58.113367042138606,58.119290086896356
2620,-0.002503238546451736,58.886237149640394,58.89123984959366
2630,-0.002492718527345006,59.666071767297325,59.6701408107159
2640,-0.002482198508238276,60.45287598908659,60.45599813821325
2650,-0.0024716784891315458,61.24665378844131,61.24881590586748
2660,-0.0024611584700248157,62.047408052071965,62.04859707798251
2670,-0.0024506384509179746,62.85514049341592,62.85534349418315
2680,-0.0024401184318112445,63.66985171621661,63.66905585428551
2690,-0.0024295984127045145,64.49154114932492,64.48973370337298
2700,-0.0024190783935977844,65.32020705368211,65.31737541691474
2710,-0.0024085583744910544,66.15584651576248,66.15197818606049
2720,-0.0023980383553842133,66.99845535596297,66.99353800307597
2730,-0.0023875183362774832,67.84802826029083,67.8420496468815
2740,-0.002376998317170753,68.70455860354643,68.69750666883293
2750,-0.002366478298064023,69.56803858408874,69.55990137857476
2760,-0.002355958278957293,70.43845907499632,70.42922483010484
2770,-0.002345438259850452,71.31580970586151,71.30546680801343
2780,-0.002334918240743722,72.20007884281529,72.18861581385728
2790,-0.002324398221636992,73.09125348307893,73.07865905281355
2800,-0.0023138782025302618,73.98931936679936,73.97558242043603
2810,-0.0023033581834235317,74.89426087178363,74.87937048965901
2820,-0.0022928381643168017,75.80606106037246,75.79000649799978
2830,-0.0022823181452099606,76.7247016148598,76.70747233498624
2840,-0.0022717981261032305,77.65016288681007,77.63174852975742
2850,-0.0022612781069965004,78.58242379560957,78.56281423898999
2860,-0.0022507580878897704,79.52146191515267,79.50064723496318
2870,-0.0022402380687830403,80.46725344618966,80.44522389391452
2880,-0.0022297180496761992,81.41977309286958,81.39651918464487
2890,-0.002219198030569469,82.37899412334053,82.35450665732935
2900,-0.002208678011462739,83.34488854263621,83.3191584326911
2910,-0.002198157992356009,84.31742670941141,84.29044519134413
2920,-0.002187637973249279,85.29657763150965,85.26833616346269
2930,-0.002177117954142438,86.28230884164505,86.25279911873328
2940,-0.002166597935035708,87.27458630582638,87.24380035654453
2950,-0.002156077915928978,88.27337470671314,88.24130469657699
2960,-0.0021455578968222477,89.27863699921299,89.24527546959156
2970,-0.0021350378777155177,90.29033476661397,90.25567450857918
2980,-0.0021245178586086766,91.30842811341107,91.27246214022644
2990,-0.0021139978395019465,92.33287550845213,92.29559717664962
3000,-0.0021034778203952165,93.36363395530574,93.32503690756467
3010,-0.0020929578012884864,94.4006589333872,94.36073709268474
3020,-0.0020824377821817563,95.44390434696192,95.40265195451232
3030,-0.0020719177630749153,96.49332258391081,96.45073417147935
3040,-0.002061397743968185,97.54886444296955,97.50493487138493
3050,-0.002050877724861455,98.61047918319055,98.56520362530416
3060,-0.002040357705754725,99.67811453105443,99.6314884417509
3070,-0.002029837686647995,100.75171653624906,100.70373576126806
3080,-0.002019317667541154,101.83122976259853,101.78189045139547
3090,-0.002008797648434424,102.91659720462799,102.86589580196346
3100,-0.001998277629327694,104.00776015083436,103.95569352088971
3110,-0.0019877576102209638,105.10465840601003,105.0512237302562
3120,-0.0019772375911142337,106.20723018230642,106.15242496284327
3130,-0.0019667175720073926,107.31541202130725,107.2592341590691
3140,-0.0019561975529006626,108.42913895168194,108.37158666428114
3150,-0.0019456775337939325,109.54834435128674,109.48941622658062
3160,-0.0019351575146872024,110.67295995572516,110.61265499495066
3170,-0.0019246374955804724,111.80291594618103,111.74123351786879
3180,-0.0019141174764736313,112.93814095117453,112.87508074235056
3190,-0.0019035974573669012,114.07856190270765,114.01412401336835
3200,-0.0018930774382601712,115.22410412553616,115.15828907383022
3210,-0.001882557419153441,116.37469143245214,116.30750006488365
3220,-0.001872037400046711,117.53024595202183,117.46167952672788
3230,-0.00186151738093987,118.69068818119901,118.62074839987956
3240,-0.00185099736183314,119.85593713927368,119.78462602683476
3250,-0.0018404773427264098,121.02591013675868,120.95323015431437
3260,-0.0018299573236196798,122.20052290074558,122.12647693585218
3270,-0.0018194373045129497,123.37968962190126,123.30428093491292
3280,-0.0018089172854061086,124.56332281591233,124.48655512848293
3290,-0.0017983972662993786,125.75133357240563,125.67321091107361
3300,-0.0017878772471926485,126.94363113866399,126.86415809932916
3310,-0.0017773572280859185,128.14012349406124,128.05930493699117
3320,-0.0017668372089791884,129.34071678309363,129.2585581004104
3330,-0.0017563171898723473,130.54531570407192,130.46182270454673
3340,-0.0017457971707656172,131.75382347532175,131.6690023093955
3350,-0.0017352771516588872,132.9661416136415,132.87999892703382
3360,-0.0017247571325521571,134.18217018479578,134.09471302903464
3370,-0.001714237113445427,135.40180768976577,135.31304355444138
3380,-0.001703717094338586,136.6249511355668,136.53488791824182
3390,-0.001693197075231856,137.85149593345426,137.76014202027795
3400,-0.0016826770561251259,139.08133609926597,138.98870025478715
3410,-0.0016721570370183958,140.31436405620718,140.22045552031818
3420,-0.0016616370179116657,141.5504708059664,141.45529923021607
3430,-0.0016511169988048247,142.78954590948626,142.69312132361352
3440,-0.0016405969796980946,144.03147731562123,143.9338102768631
3450,-0.0016300769605913645,145.27615156973474,145.17725311560773
3460,-0.0016195569414846345,146.52345394793048,146.423335427228
3470,-0.0016090369223779044,147.7732681678413,147.67194137386315
3480,-0.0015985169032711743,149.02547644855247,148.9229537059265
3490,-0.0015879968841643333,150.2799597660729,150.17625377614218
3500,-0.0015774768650576032,151.53659762763158,151.43172155402354
3510,-0.0015669568459508731,152.79526820774964,152.68923564099035
3520,-0.001556436826844143,154.05584841922743,153.94867328586014
3530,-0.001545916807737413,155.3182135352545,155.20991040091107
3540,-0.001535396788630572,156.58223792278667,156.47282157844904
3550,-0.0015248767695238419,157.84779430491452,157.73728010781053
3560,-0.0015143567504171118,159.11475430178675,159.0031579930005
3570,-0.0015038367313103818,160.38298825083587,160.27032597069598
3580,-0.0014933167122036517,161.6523651118654,161.53865352881388
3590,-0.0014827966930968106,162.9227528414737,162.8080089255743
3600,-0.0014722766739900806,164.19401809670228,164.0782592089895
3610,-0.0014617566548833505,165.46602615524048,165.34927023697685
3620,-0.0014512366357766204,166.7386414528172,166.62090669782597
3630,-0.0014407166166698904,168.01172693240957,167.8930321312164
3640,-0.0014301965975630493,169.28514480145444,169.16550894971667
3650,-0.0014196765784563192,170.55875583415934,170.43819846069445
3660,-0.0014091565593495892,171.83241988161868,171.71096088883402
3670,-0.001398636540242859,173.1059957597689,172.98365539899024
3680,-0.001388116521136129,174.37934109098165,174.25614011957566
3690,-0.001377596502029288,175.6523127311242,175.52827216640878
3700,-0.001367076482922558,176.92476628800554,176.79990766695303
3710,-0.0013565564638158278,178.1965566552942,178.07090178514196
3720,-0.0013460364447090978,179.4675376498115,179.34110874651796
3730,-0.0013355164256023677,180.73756213736866,180.6103818638805
3740,-0.0013249964064955266,182.00648226942502,181.8785735633707
3750,-0.0013144763873887966,183.2741492383102,183.14553541092158
3760,-0.0013039563682820665,184.5404133650872,184.4111181392665
3770,-0.0012934363491753365,185.80512423375814,185.67517167523442
3780,-0.0012829163300686064,187.06813069963312,186.93754516752492
3790,-0.0012723963109617653,188.32928078759338,188.19808701489066
3800,-0.0012618762918550352,189.58842182825032,189.4566448946534
3810,-0.0012513562727483052,190.8454004655973,190.7130657917472
3820,-0.0012408362536415751,192.10006275361891,191.96719602801488
3830,-0.001230316234534845,193.35225398579445,193.21888129195068
3840,-0.001219796215428004,194.60181903815706,194.46796666881522
3850,-0.001209276196321274,195.84860201814482,195.71429667104826
3860,-0.0011987561772145439,197.09244663322207,196.95771526917116
3870,-0.0011882361581078138,198.33319611111523,198.19806592290553
3880,-0.0011777161390010837,199.57069316249778,199.43519161269853
3890,-0.0011671961198942427,200.80477987128322,200.66893487158092
3900,-0.0011566761007875126,202.03529826217442,201.899137817283
3910,-0.0011461560816807825,203.26208975247,203.12564218479685
3920,-0.0011356360625740525,204.4849954635137,204.34828935911355
3930,-0.0011251160434673224,205.70385620746268,205.56692040832374
3940,-0.0011145960243604813,206.91851266533888,206.78137611700535
3950,-0.0011040760052537513,208.1288050131527,207.99149701982583
3960,-0.0010935559861470212,209.3345732406509,209.1971234355425
3970,-0.0010830359670402911,210.53565755400513,210.39809550113281
3980,-0.001072515947933561,211.7318975834803,211.5942532062393
3990,-0.00106199592882672,212.9231329510127,212.78543642785323
4000,-0.00105147590971999,214.10920348251395,213.97148496516482
4010,-0.0010409558906132599,215.28994854892247,215.15223857475843
4020,-0.0010304358715065298,216.46520771996353,216.32753700589038
4030,-0.0010199158523997998,217.6348208559632,217.49722003602724
4040,-0.0010093958332929587,218.79862743724928,218.66112750657194
4050,-0.0009988758141862286,219.95646738174747,219.81909935870388
4060,-0.0009883557950794986,221.10818057510755,220.97097566950808
4070,-0.0009778357759727685,222.2536071869244,222.11659668813496
4080,-0.0009673157568660384,223.39258755381942,223.25580287216508
4090,-0.0009567957377593084,224.52496224082597,224.38843492409305
4100,-0.0009462757186524673,225.65057218250712,225.51433382794352
4110,-0.0009357556995457372,226.76925861612202,226.63334088593652
4120,-0.0009252356804390072,227.88086309132743,227.74529775536857
4130,-0.0009147156613322771,228.98522763914738,228.85004648545987
4140,-0.000904195642225547,230.0821946502309,229.94742955433452
4150,-0.000893675623118706,231.17160704459485,231.03728990606186
4160,-0.0008831556040119759,232.25330833707724,232.11947098768925
4170,-0.0008726355849052458,233.3271423232667,233.19381678642787
4180,-0.0008621155657985158,234.39295373806243,234.26017186674753
4190,-0.0008515955466917857,235.45058767051233,235.31838140754294
4200,-0.0008410755275849446,236.49988987016621,236.36829123929925
4210,-0.0008305555084782146,237.5407071437887,237.40974788119104
4220,-0.0008200354893714845,238.57288653938124,238.44259857826742
4230,-0.0008095154702647545,239.59627623715113,239.46669133848994
4240,-0.0007989954511580244,240.61072495008827,240.48187496977638
4250,-0.0007884754320511833,241.616082630129,241.4879991169827
4260,-0.0007779554129444533,242.61219975066524,242.48491429875756
4270,-0.0007674353938377232,243.59892776118954,243.47247194441604
4280,-0.0007569153747309931,244.57611921061965,244.45052443060771
4290,-0.0007463953556242631,245.54362758664942,245.41892511792562
4300,-0.000735875336517422,246.50130740847243,246.37752838739027
4310,-0.0007253553174106919,247.4490142343006,247.32618967674549
4320,-0.0007148352983039619,248.38660466807244,248.26476551670535
4330,-0.0007043152791972318,249.3139366556045,249.19311356693774
4340,-0.0006937952600905017,250.23086908722513,250.11109265192243
4350,-0.0006832752409836607,251.13726217996995,251.0185627966218
4360,-0.0006727552218769306,252.03297736843894,251.91538526190263
4370,-0.0006622352027702005,252.91787748670563,252.80142257984082
4380,-0.0006517151836634705,253.791826480343,253.6765385887052
4390,-0.0006411951645567404,254.65468982299765,254.54059846775098
4400,-0.0006306751454498993,255.50633419695512,255.3934687717626
4410,-0.0006201551263431693,256.3466279123452,256.2350174652891
4420,-0.0006096351072364392,257.1754405552938,257.06511395669406
4430,-0.0005991150881297092,257.9926433790789,257.88362913182885
4440,-0.0005885950690229791,258.7981089787821,258.69043538745154
4450,-0.000578075049916138,259.5917115028173,259.4854066643334
4460,-0.0005675550308094079,260.37332689784205,260.2684184800008
4470,-0.0005570350117026779,261.14283245786896,261.0393479612249
4480,-0.0005465149925959478,261.9001074925131,261.7980738760813
4490,-0.0005359949734892178,262.6450325077758,262.5444766656916
4500,-0.0005254749543823767,263.3774901502167,263.27843847559507
4510,-0.0005149549352756466,264.09736453668916,263.99984318669885
4520,-0.0005044349161689166,264.8045417742741,264.70857644591285
4530,-0.0004939148970621865,265.4989095296118,265.404525696302
4540,-0.00048339487795545644,266.1803576750781,266.0875802068621
4550,-0.00047287485884861535,266.8487773907846,266.7576311018675
4560,-0.0004623548397418853,267.5040624008993,267.41457138974687
4570,-0.00045183482063515523,268.146107886195,268.0582959915801
4580,-0.00044131480152842517,268.77481103818263,268.68870176906677
4590,-0.0004307947824216951,269.3900711500098,269.3056875520592
4600,-0.00042027476331485403,269.991789519082,269.9091541656164
4610,-0.00040975474420812397,270.579869441951,270.4990044565358
4620,-0.0003992347251013939,271.15421617673286,271.07514331944896
4630,-0.00038871470599466384,271.7147371256731,271.6374777223443
4640,-0.0003781946868879338,272.26134198747764,272.1859167316019
4650,-0.0003676746677810927,272.793942275401,272.72037153649995
4660,-0.00035715464867436264,273.3124517197497,273.2407554731549
4670,-0.0003466346295676326,273.81678657867764,273.7469840479706
4680,-0.0003361146104609025,274.30686473798175,274.23897496047624
4690,-0.00032559459135417246,274.78260681571777,274.71664812562744
4700,-0.0003150745722473314,275.24393538713434,275.17992569553405
4710,-0.0003045545531406013,275.6907753562224,275.6287320805828
4720,-0.00029403453403387125,276.1230539444826,276.06299397001914
4730,-0.0002835145149271412,276.54070074313654,276.4826403518839
4740,-0.00027299449582041113,276.9436475393035,276.8876025323691
4750,-0.00026247447671368107,277.33182839816857,277.2778141545579
4760,-0.00025195445760684,277.70518000378735,277.6532112165485
4770,-0.00024143443850010993,278.0636411278037,278.0137320889336
4780,-0.00023091441939337987,278.40715332485775,278.3593175316851
4790,-0.0002203944002866498,278.7356600099504,278.6899107103617
4800,-0.00020987438117991974,279.04910754260317,279.0054572116894
4810,-0.00019935436207307866,279.3474445290704,279.3059050584914
4820,-0.0001888343429663486,279.6306219329495,279.5912047239439
4830,-0.00017831432385961854,279.89859325101753,279.861309145202
4840,-0.00016779430475288848,280.1513144936744,280.11617373632527
4850,-0.00015727428564615842,280.3887441644942,280.3557564005469
4860,-0.00014675426653931734,280.6108432715817,280.5800175418646
4870,-0.00013623424743258727,280.8175752401708,280.78892007593754
4880,-0.0001257142283258572,281.00890621669936,280.98242944032097
4890,-0.00011519420921912715,281.1848047186939,281.160513603987
4900,-0.00010467419011239709,281.3452418066112,281.32314307616326
4910,-9.415417100555601e-05,281.4901912883929,281.4702909144738
4920,-8.363415189882595e-05,281.61962910423847,281.6019327323721
4930,-7.311413279209589e-05,281.73353434890686,281.718046705886
4940,-6.259411368536583e-05,281.8318881631703,281.8186135796412
4950,-5.2074094578635766e-05,281.9146746568959,281.90361667218497
4960,-4.155407547179468e-05,281.98188019181407,281.9730418805983
4970,-3.103405636506462e-05,282.033493942942,282.0268776843928
4980,-2.051403725833456e-05,282.0695075077153,282.06511514870107
4990,-9.9940181516045e-06,282.0899152036715,282.0877479267452
5000,5.26000955236583e-07,282.09471384014506,282.09477226159333
5010,1.1046020061966644e-05,282.0839029489305,282.0861869871988
5020,2.1566039168696705e-05,282.05748462015447,282.0619935287231
5030,3.2086058275426765e-05,282.01546330463583,282.02219590214145
5040,4.2606077382156826e-05,281.9578463379313,281.9668007131315
5050,5.312609648888689e-05,281.8846435113825,281.8958171552463
5060,6.364611559561695e-05,281.7958671678947,281.8092570073712
5070,7.416613470234701e-05,281.6915323624776,281.70713463046656
5080,8.468615380907707e-05,281.5716566611106,281.58946696359646
5090,9.520617291602917e-05,281.43626003764587,281.45627351924327
5100,0.00010572619202275924,281.2853653598001,281.3075763779264
5110,0.0001162462111294893,281.11899776012734,281.14340018208486
5120,0.00012676623023621936,280.93718512041426,280.9637721292819
5130,0.00013728624934294942,280.7399576057595,280.76872196469304
5140,0.00014780626844967948,280.5273483428908,280.5582819728974
5150,0.00015832628755640954,280.2993925283612,280.33248696897135
5160,0.0001688463066631396,280.05612823564286,280.09137428888897
5170,0.00017936632576986966,279.79759584933487,279.83498377923326
5180,0.00018988634487659972,279.52383831516767,279.56335778622105
5190,0.00020040636398355183,279.23490103029275,279.27654114404044
5200,0.0002109263830902819,278.9308317984257,278.9745811625418
5210,0.00022144640219701195,278.6116810440452,278.6575276141964
5220,0.000231966421303742,278.2775016032004,278.32543272044643
5230,0.00024248644041047207,277.9283486767668,277.97835113736505
5240,0.00025300645951720213,277.56427978332863,277.6163399406644
5250,0.0002635264786239322,277.1853550989534,277.23945861005376
5260,0.00027404649773066225,276.79163685891456,276.8477690129527
5270,0.0002845665168373923,276.3831900185444,276.4413353875655
5280,0.0002950865359441224,275.9600817509695,276.0202243253238
5290,0.0003056065550510745,275.52238120513124,275.5845047526947
5300,0.00031612657415780454,275.0701604183093,275.1342479124169
5310,0.0003266465932645346,274.6034933327465,274.669527344033
5320,0.00033716661237126466,274.1224563211665,274.1904188639103
5330,0.0003476866314779947,273.62712800532154,273.6970005446198
5340,0.0003582066505847248,273.11758894842893,273.1893526937355
5350,0.00036872666969145484,272.5939225562208,272.6675578320541
5360,0.0003792466887981849,272.0562135913885,272.1317006712423
5370,0.00038976670790491497,271.50454964418475,271.5818680909209
5380,0.00040028672701164503,270.93902025047015,271.01814911519364
5390,0.00041080674611859713,270.35971683796134,270.44063488861855
5400,0.0004213267652253272,269.76673323779397,269.849418651703
5410,0.00043184678433205725,269.1601652171606,269.2445957157493
5420,0.0004423668034387873,268.54011036114485,268.6262634373041
5430,0.0004528868225455174,267.906668703996,267.99452119203795
5440,0.00046340684165224744,267.2599418571535,267.34947034813865
5450,0.0004739268607589775,266.6000337007244,266.6912142392162
5460,0.00048444687986570756,265.9270497327811,266.01985813672815
5470,0.0004949668989724376,265.2410976935523,265.3355092219372
5480,0.0005054869180791677,264.5422870088582,264.6382765574111
5490,0.0005160069371861198,263.8307288555845,263.9282710580595
5500,0.0005265269562928498,263.10653631723096,263.20560546181025
5510,0.0005370469753995799,262.3698245054703,262.47039429970937
5520,0.00054756699450631,261.62070976491697,261.7227538657563
5530,0.00055808701361304,260.8593105912295,260.96280218626123
5540,0.0005686070327197701,260.08574710937427,260.1906589888244
5550,0.0005791270518265001,259.3001408920468,259.40644567093585
5560,0.0005896470709332302,258.50261532224323,258.61028526820456
5570,0.0006001670900399603,257.69329540828477,257.8023024222309
5580,0.0006106871091466903,256.8723075414362,256.98262334813273
5590,0.0006212071282536424,256.0397797639651,256.1513758017197
5600,0.0006317271473603725,255.195841585478,255.30868904643367
5610,0.0006422471664671026,254.34062415716764,254.45469381980308
5620,0.0006527671855738326,253.47425961531928,253.58952229977467
5630,0.0006632872046805627,252.59688202522102,252.71330807067145
5640,0.0006738072237872927,251.70862639994044,251.82618608889518
5650,0.0006843272428940228,250.8096292860953,250.9282926483666
5660,0.0006948472620007529,249.9000286380882,250.01976534571722
5670,0.0007053672811074829,248.97996328811635,249.1007430452442
5680,0.000715887300214213,248.04957352425478,248.17136584364115
5690,0.000726407319320943,247.10900099312317,247.2317750345173
5700,0.0007369273384278952,246.15838811637943,246.28211307269729
5710,0.0007474473575346252,245.19787871855866,245.3225235384351
5720,0.0007579673766413553,244.22761744523987,244.35315110125296
5730,0.0007684873957480853,243.24775035492056,243.37414148381984
5740,0.0007790074148548154,242.25842422657567,242.3856414255804
5750,0.0007895274339615455,241.25978678168065,241.3877986462685
5760,0.0008000474530682755,240.25198684400218,240.3807618092969
5770,0.0008105674721750056,239.23517413227066,239.36468048503613
5780,0.0008210874912817356,238.2094990292296,238.33970511399522
5790,0.0008316075103884657,237.17511296310266,237.30598696991692
5800,0.0008421275294954178,236.13216800846652,236.2636781227772
5810,0.0008526475486021479,235.08081698910098,235.2129314018357
5820,0.0008631675677088779,234.02121360441373,234.1539003584169
5830,0.000873687586815608,232.95351198185094,233.08673922887627
5840,0.000884207605922338,231.8778670503004,232.0116028974337
5850,0.0008947276250290681,230.79443425742946,230.9286468590182
5860,0.0009052476441357982,229.70336972166072,229.83802718211405
5870,0.0009157676632425282,228.60483003286618,228.73990047162198
5880,0.0009262876823492583,227.49897213712634,227.63442383174527
5890,0.0009368077014559884,226.3859537509884,226.52175482891556
5900,0.0009473277205629405,225.26593260866417,225.40205145474496
5910,0.0009578477396696705,224.13906713943874,224.2754720891593
5920,0.0009683677587764006,223.0055159037764,223.14217546336917
5930,0.0009788877778831306,221.8654379493036,222.00232062316397
5940,0.0009894077969898607,220.71899248690133,220.85606689218577
5950,0.0009999278160965908,219.56633883129902,219.70357383533673
5960,0.0010104478352033208,218.40763685116664,218.5450012223078
5970,0.0010209678543100509,217.2430461647078,217.3805089912401
5980,0.001031487873416781,216.07272684387968,216.21025721253082
5990,0.001042007892523511,214.89683884424693,215.03440605279397
6000,0.0010525279116304631,213.7155422981198,213.85311573896294
6010,0.0010630479307371932,212.52899722811685,212.66654652269537
6020,0.0010735679498439232,211.33736363824104,211.4748586447167
6030,0.0010840879689506533,210.1408016988776,210.27821229961194
6040,0.0010946079880573834,208.93947119473967,209.07676760070294
6050,0.0011051280071641134,207.73353193380368,207.87068454516992
6060,0.0011156480262708435,206.5231435883794,206.66012297940412
6070,0.0011261680453775735,205.30846558842123,205.44524256460028
6080,0.0011366880644843036,204.08965716019486,204.22620274260015
6090,0.0011472080835910337,202.8668773626587,203.00316270199602
6100,0.0011577281026979858,201.64028462858732,201.77628134447843
6110,0.0011682481218047158,200.41003741796752,200.54571725159337
6120,0.0011787681409114459,199.1762936874221,199.31162865152896
6130,0.001189288160018176,197.93921097711248,198.07417338645905
6140,0.001199808179124906,196.6989465394523,196.83350888006547
6150,0.001210328198231636,195.4556569387219,195.58979210540105
6160,0.0012208482173383661,194.20949841100293,194.34317955307816
6170,0.0012313682364450962,192.96062667054093,193.09382719978987
6180,0.0012418882555518262,191.70919681180956,191.8418904771729
6190,0.0012524082746585563,190.45536348061668,190.58752424102045
6200,0.0012629282937655084,189.19928044299272,189.33088274082516
6210,0.0012734483128722385,187.9411010672905,188.07211958982106
6220,0.0012839683319789685,186.68097800408694,186.81138773513274
6230,0.0012944883510856986,185.41906309374423,185.54883942856947
6240,0.0013050083701924287,184.1555075985928,184.28462619767498
6250,0.0013155283892991587,182.89046193522128,183.01889881719774
6260,0.0013260484084058888,181.6240757128947,181.7518072809621
6270,0.0013365684275126188,180.35649772774335,180.483500774148
6280,0.001347088446619349,179.0878760607244,179.2141276459837
6290,0.001357608465726079,177.8183577359682,177.94383538285973
6300,0.001368128484832809,176.5480890505446,176.67277058186843
6310,0.0013786485039397611,175.27721527743483,175.40107892474913
6320,0.0013891685230464912,174.00588082612967,174.12890515240466
6330,0.0013996885421532212,172.73422893317684,172.85639303959252
6340,0.0014102085612599513,171.4624021440853,171.5836853703325
6350,0.0014207285803666814,170.19054178283565,170.3109239136329
6360,0.0014312485994734114,168.91878819131597,169.03824939970136
6370,0.0014417686185801415,167.64728056733878,167.76580149661774
6380,0.0014522886376868716,166.37615717734698,166.49371878747345
6390,0.0014628086567936016,165.10555503997438,165.22213874798132
6400,0.0014733286759003317,163.8356101574379,163.95119772455976
6410,0.0014838486950072838,162.56645724381946,162.68103091286832
6420,0.0014943687141140138,161.29822991601557,161.41177233695836
6430,0.001504888733220744,160.0310605587131,160.1435548286407
6440,0.001515408752327474,158.7650803984736,158.8765100076089
6450,0.001525928771434204,157.5004194638751,157.6107682619192
6460,0.001536448790540934,156.23720640152786,156.34645872898977
6470,0.0015469688096476641,154.9755686613529,155.0837092770962
6480,0.0015574888287543942,153.71563233265528,153.82264648736427
6490,0.0015680088478611243,152.45752232495747,152.56339563626207
6500,0.0015785288669678543,151.20136222282898,151.3060806785942
6510,0.0015890488860748064,149.94727407755025,150.0508242309716
6520,0.0015995689051815365,148.69537878014285,148.7977475559185
6530,0.0016100889242882666,147.44579584921544,147.5469705462199
6540,0.0016206089433949966,146.19864326298125,146.29861171004012
6550,0.0016311289625017267,144.95403770460348,145.05278815641591
6560,0.0016416489816084567,143.7120945105789,143.8096155812838
6570,0.0016521690007151868,142.47292743893993,142.5692082540152
6580,0.0016626890198219169,141.23664894247358,141.33167900445943
6590,0.001673209038928647,140.00336987360524,140.09713921049493
6600,0.001683729058035377,138.77319978603097,138.86569878608816
6610,0.001694249077142329,137.54624672413445,137.63746616983332
6620,0.0017047690962490591,136.32261707083254,136.41254831412888
6630,0.0017152891153557892,135.10241596979165,135.1910506746003
6640,0.0017258091344625193,133.88574688347202,133.97307720028658
6650,0.0017363291535692493,132.6727118542351,132.7587303242011
6660,0.0017468491726759794,131.46341133830478,131.5481109544199
6670,0.0017573691917827094,130.25794424581792,130.341318465671
6680,0.0017678892108894395,129.05640803892433,129.13845069142204
6690,0.0017784092299961696,127.85889858636243,127.93960391646516
6700,0.0017889292491028996,126.665510144039,126.74487286999623
6710,0.0017994492682098517,125.47633552680422,125.55435071916165
6720,0.0018099692873165818,124.2914658222006,124.36812906322054
6730,0.0018204893064233119,123.11099075103226,123.18629792794319
6740,0.001831009325530042,121.93499824126026,122.0089457607455
6750,0.001841529344636772,120.76357482756386,120.83615942617915
6760,0.001852049363743502,119.59680534621602,119.66802420192566
6770,0.001862569382850232,118.43477308878647,118.50462377526571
6780,0.0018730894019569622,117.27755981082778,117.34604024002047
6790,0.0018836094210636922,116.12524548339091,116.19235409396114
6800,0.0018941294401704223,114.97790872872268,115.04364423668315
6810,0.0019046494592773744,113.8356263561204,113.8999879679173
6820,0.0019151694783841045,112.69847377819558,112.76146098641813
6830,0.0019256894974908345,111.56652464962528,111.62813738906372
6840,0.0019362095165975646,110.43985106772512,110.50008967064556
6850,0.0019467295357042946,109.31852362161314,109.37738872398148
6860,0.0019572495548110247,108.20261119938867,108.2601038404927
6870,0.0019677695739177548,107.09218110665626,107.14830271121536
6880,0.001978289593024485,105.9872991044232,106.04205142824273
6890,0.001988809612131215,104.88802928638825,104.94141448659241
6900,0.001999329631237945,103.79443421807424,103.84645478649398
6910,0.002009849650344897,102.70657487664889,102.75723363606902
6920,0.002020369669451627,101.6245106186433,101.67381075453595
6930,0.002030889688558357,100.5482992439704,100.59624427558974
6940,0.0020414097076650872,99.47799697550607,99.52459075141097
6950,0.0020519297267718173,98.4136584291112,98.45890515695382
6960,0.0020624497458785473,97.35533672226117,97.39924089464492
6970,0.0020729697649852774,96.3030833297624,96.34564979946535
6980,0.0020834897840920075,95.25694825990871,95.29818214440861
6990,0.0020940098031987375,94.21697988001627,94.2568866463103
7000,0.0021045298223054676,93.18322502516016,93.22181047204236
7010,0.0021150498414121977,92.15572907926303,92.19299924506618
7020,0.0021255698605191498,91.13453581814358,91.17049705231737
7030,0.00213608987962588,90.11968748394779,90.15434645154491
7040,0.00214660989873261,89.11122486598744,89.14458847877482
7050,0.00215712991783934,88.10918715133961,88.14126265632436
7060,0.00216764993694607,87.11361217164108,87.14440700103579
7070,0.0021781699560528,86.12453610282046,86.15405803285344
7080,0.00218868997515953,85.14199373104105,85.17025078371552
7090,0.00219920999426626,84.16601836858493,84.19301880675472
7100,0.0022097300133729902,83.19664183434487,83.22239418580065
7110,0.0022202500324797203,82.23389455150627,82.2584075451779
7120,0.0022307700515866724,81.27780538399563,81.30108805977238
7130,0.0022412900706934025,80.32840188732854,80.35046346548089
7140,0.0022518100898001325,79.3857101549755,79.40656006973416
7150,0.0022623301089068626,78.449754767588,78.46940276249066
7160,0.0022728501280135927,77.52055910796344,77.53901502739144
7170,0.0022833701471203227,76.59814495041147,76.61541895318993
7180,0.0022938901662270528,75.68253288181164,75.69863524543072
7190,0.002304410185333783,74.7737419802648,74.78868323836964
7200,0.002314930204440513,73.87179005072541,73.88558090712873
7210,0.002325450223547243,72.97669353919568,72.98934488007916
7220,0.002335970242654195,72.08846754638492,72.09999045142662
7230,0.002346490261760925,71.20712586642554,71.21753159410481
7240,0.002357010280867655,70.33268102393733,70.34198097268863
7250,0.0023675302999743852,69.46514419626895,69.47334995669611
7260,0.0023780503190811153,68.60452531829698,68.61164863398996
7270,0.0023885703381878454,67.7508330624574,67.75688582438515
7280,0.0023990903572945754,66.90407484473484,66.90906909343661
7290,0.0024096103764013055,66.06425687755504,66.06820476640048
7300,0.0024201303955080355,65.23138408322976,65.23429794236202
7310,0.0024306504146147656,64.40546024004148,64.40735250852339
7320,0.0024411704337217177,63.58648790397371,63.587371154627604
7330,0.0024516904528284478,62.774468490955606,62.77435538761513
7340,0.002462210471935178,61.969402209850465,61.96830554624749
7350,0.002472730491041908,61.17128814419419,61.16922081603741
7360,0.002483250510148638,60.380124237632266,60.37709924421856
7370,0.002493770529255368,59.59590733026757,59.591937754853035
7380,0.002504290548362098,58.81863312500472,58.813732164052006
7390,0.002514810567468828,58.04829627942923,58.04247719530374
7400,0.002525330586575558,57.284890365150986,57.27816649490193
7410,0.0025358506056822883,56.52840787760555,56.520792647468305
7420,0.0025463706247892404,55.778840324362655,55.77034719154724
7430,0.0025568906438959704,55.03617811556062,55.02682063536096
7440,0.0025674106630027005,54.300410691845485,54.290202472481624
7450,0.0025779306821094305,53.571526500149865,53.56048119773114
7460,0.0025884507012161606,52.849513015698186,52.837644323064275
7470,0.0025989707203228907,52.13435672715253,52.12167839352476
7480,0.0026094907394296207,51.426043220081645,51.41256900325205
7490,0.002620010758536351,50.72455708969267,50.71030081153293
7500,0.002630530777643081,50.02988206578095,50.01485755889212
7510,0.002641050796749811,49.34200097385182,49.32622208321598
7520,0.002651570815856541,48.66089573463394,48.64437633590348
7530,0.002662090834963493,47.98654742087814,47.969301398024676
7540,0.002672610854070223,47.31893625026426,47.30097749656633
7550,0.002683130873176953,46.65804162908455,46.63938402054542
7560,0.0026936508922836833,46.00384210794541,45.9844995372704
7570,0.0027041709113904133,45.35631544809309,45.33630180853051
7580,0.0027146909304971434,44.715438647182935,44.69476780679361
7590,0.0027252109496038734,44.081187917988636,44.05987373139304
7600,0.0027357309687106035,43.45353874103033,43.431595024698126
7610,0.0027462509878173336,42.83246580440943,42.809906388263556
7620,0.0027567710069240636,42.21794314669327,42.19478179895214
7630,0.0027672910260310157,41.60994406135526,41.58619452501379
7640,0.002777811045137746,41.008441139478855,40.98411714219228
7650,0.002788331064244476,40.41340633847972,40.388521549662656
7660,0.002798851083351206,39.824810953500695,39.799378986051806
7670,0.002809371102457936,39.242625619916716,39.216660045344355
7680,0.002819891121564666,38.66682033048354,38.6403346927467
7690,0.002830411140671396,38.097364518909195,38.070372280491924
7700,0.002840931159778126,37.53422700633026,37.5067415635812
7710,0.0028514511788848562,36.97737601394188,36.949410715457645
7720,0.0028619711979915863,36.42677920982077,36.39834734360773
7730,0.0028724912170985384,35.88240374877869,35.85351850507607
7740,0.0028830112362052684,35.3442161905782,35.31489072195674
7750,0.0028935312553119985,34.81218263743662,34.782429996686346
7760,0.0029040512744187286,34.2862686530728,34.256101827364496
7770,0.0029145712935254586,33.766439363124164,33.73587122292488
7780,0.0029250913126321887,33.252659334924914,33.221702718223355
7790,0.0029356113317389188,32.74489277814352,32.71356038902707
7800,0.002946131350845649,32.243103390791,32.21140786690175
7810,0.002956651369952379,31.747254478988165,31.71520835399382
7820,0.002967171389059109,31.25730892164422,31.22492463770349
7830,0.002977691408166061,30.773229214744244,30.74051910523644
7840,0.002988211427272791,30.294977445799134,30.26195375809115
7850,0.002998731446379521,29.822515369059012,29.789190226326465
7860,0.0030092514654862512,29.35580434512982,29.322189782810934
7870,0.0030197714845929813,28.89480543197226,28.860913357297022
7880,0.0030302915036997113,28.439479332925792,28.405321550379643
7890,0.0030408115228064414,27.98978644191718,27.95537464732574
7900,0.0030513315419131715,27.545686860013472,27.511032631772352
7910,0.0030618515610199015,27.10714040838953,27.072255199291238
7920,0.0030723715801266316,26.674106619442128,26.639001770816822
7930,0.0030828915992335837,26.246544772652623,26.211231505927255
7940,0.0030934116183403138,25.824413910159745,25.78890331602948
7950,0.003103931637447044,25.407672828255258,25.371975877311606
7960,0.003114451656553774,24.996280102784528,24.96040764364106
7970,0.003124971675660504,24.59019411036647,24.554156859270815
7980,0.003135491694767234,24.189373031729687,24.153181571406172
7990,0.003146011713873964,23.793774850215698,23.75743964262173
8000,0.003156531732980694,23.403357389637467,23.366888763126227
8010,0.003167051752087424,23.018078325401277,22.981486462874432
8020,0.0031775717711941542,22.637895161250146,22.6011901235239
8030,0.0031880917903011063,22.262765287045216,22.225956990227946
8040,0.0031986118094078364,21.892645940165092,21.855744183310318
8050,0.0032091318285145665,21.527494284438948,21.4905087097022
8060,0.0032196518476212965,21.16726736153805,21.13020747429868
8070,0.0032301718667280266,20.811922120729186,20.774797291114364
8080,0.0032406918858347566,20.461415432392727,20.4242348942851
8090,0.0032512119049414867,20.115704098787088,20.078476948907
8100,0.0032617319240482168,19.774744876160874,19.73748006171155
8110,0.003272251943154947,19.43849446384609,19.401200791576624
8120,0.003282771962261677,19.10690952645333,19.06959565987201
8130,0.003293291981368629,18.779946692864627,18.742621160632833
8140,0.003303812000475359,18.45756259272386,18.420233770600735
8150,0.003314332019582089,18.1397138288247,18.102389959029644
8160,0.003324852038688819,17.82635702782607,17.78904619739369
8170,0.0033353720577955492,17.517448805058997,17.48015896889287
8180,0.0033458920769022793,17.212945817872612,17.17568477779813
8190,0.0033564120960090094,16.912804733600968,16.87558015862884
8200,0.0033669321151157394,16.616982280884926,16.579801685162046
8210,0.0033774521342224695,16.325435216653066,16.288305979274124
8220,0.0033879721533291995,16.038120368181207,16.001049719614187
8230,0.0033984921724359296,15.754994623862153,15.717989650110017
8240,0.0034090121915428817,15.476014941828582,15.439082588300169
8250,0.0034195322106496118,15.201138363703812,15.164285433528132
8260,0.003430052229756342,14.930322024128454,14.893555174910441
8270,0.003440572248863072,14.663523153113774,14.626848899196899
8280,0.003451092267969802,14.400699082147296,14.364123798434733
8290,0.003461612287076532,14.141807255246144,14.10533717747282
8300,0.003472132306183262,13.886805241092748,13.850446461300148
8310,0.003482652325289992,13.635650738130872,13.599409202219654
8320,0.003493172344396722,13.388301564105147,13.352183086857373
8330,0.0035036923635034523,13.144715690169543,13.108725943008231
8340,0.0035142123826104044,12.90485123136405,12.8689957463136
8350,0.0035247324017171344,12.66866644895576,12.632950626802055
8360,0.0035352524208238645,12.436119779153481,12.400548875218028
8370,0.0035457724399305945,12.207169813757487,12.171748949240781
8380,0.0035562924590373246,11.981775321050808,11.946509479518202
8390,0.0035668124781440547,11.759895238928074,11.724789275547222
8400,0.0035773324972507847,11.541488696131182,11.506547331396273
8410,0.003587852516357515,11.326515018455703,11.291742831271417
8420,0.003598372535464245,11.11493370492425,11.080335154926658
8430,0.003608892554570975,10.906704476875237,10.872283882919987
8440,0.003619412573677927,10.70178724484002,10.667548801711709
8450,0.003629932592784657,10.500142138125717,10.466089908632297
8460,0.003640452611891387,10.301729495568134,10.267867416656088
8470,0.003650972630998117,10.10650988003006,10.072841759068824
8480,0.0036614926501048473,9.914444069727034,9.88097359396496
8490,0.0036720126692115773,9.72549308031798,9.692223808602565
8500,0.0036825326883183074,9.539618153770268,9.506553523612398
8510,0.0036930527074250374,9.356780772748639,9.323924097062898
8520,0.0037035727265317675,9.17694265340683,9.144297128382235
8530,0.0037140927456384976,9.00006576129782,8.9676344621391
8540,0.0037246127647454497,8.826112307282788,8.79389819167985
8550,0.0037351327838521797,8.655044754240418,8.62305066264563
8560,0.00374565280295891,8.486825816361687,8.455054476315832
8570,0.00375617282206564,8.321418471371047,8.289872492853132
8580,0.00376669284117237,8.158785954481239,8.127467834396189
8590,0.0037772128602791,7.998891760700517,7.967803888023987
8600,0.00378773287938583,7.841699657147398,7.810844308589456
8610,0.00379825289849256,7.687173676241239,7.6565530214243465
8620,0.00380877291759929,7.535278122136393,7.504894224916589
8630,0.00381929293670602,7.3859775774559795,7.355832392962205
8640,0.0038298129558129723,7.239236897591548,7.209332277290023
8650,0.0038403329749197024,7.095021215721804,7.065358909679671
8660,0.0038508529940264324,6.953295944968504,6.923877604027949
8670,0.0038613730131331625,6.814026789155938,6.7848539583274885
8680,0.0038718930322398926,6.677179721305507,6.648253856512606
8690,0.0038824130513466226,6.542721019621731,6.5140434701930205
8700,0.0038929330704533527,6.410617232898767,6.38218926027378
8710,0.0039034530895600827,6.2808352122347655,6.252657978463452
8720,0.003913973108666813,6.153342088930903,6.125416668672056
8730,0.003924493127773543,6.0281052915540405,6.0004326683007525
8740,0.003935013146880495,5.905092544535578,5.877673609422315
8750,0.003945533165987225,5.784271862233084,5.757107419869698
8760,0.003956053185093955,5.665611553626949,5.638702324195751
8770,0.003966573204200685,5.549080226486942,5.522426844557671
8780,0.003977093223307415,5.434646782179338,5.408249801488921
8790,0.003987613242414145,5.322280427207559,5.296140314576218
8800,0.003998133261520875,5.211950654812341,5.186067803040551
8810,0.004008653280627605,5.103627267409818,5.078001986224258
8820,0.0040191732997343355,4.997280357879188,4.971912883985689
8830,0.0040296933188410655,4.892880324977545,4.867770817003523
8840,0.004040213337947796,4.790397863407244,4.765546406992257
8850,0.004050733357054748,4.689803968677306,4.665210576828763
8860,0.004061253376161478,4.591069934360605,4.566734550604172
8870,0.004071773395268208,4.494167357984258,4.47008985357133
8880,0.004082293414374938,4.3990681297109715,4.375248312031763
8890,0.004092813433481668,4.305744444891431,4.282182053132279
8900,0.004103333452588398,4.214168796811978,4.190863504585492
8910,0.004113853471695128,4.124313976937773,4.101265394314157
8920,0.004124373490801858,4.036153073134673,4.013360750020773
8930,0.004134893509908588,3.9496594739743918,3.9271228986844395
8940,0.004145413529015318,3.86480686201657,3.8425254659864962
8950,0.00415593354812227,3.7815692227627773,3.7595423756650472
8960,0.004166453567229,3.699920828205245,3.678147848810437
8970,0.0041769735863357305,3.619836254333099,3.598316403077274
8980,0.0041874936054424605,3.541290366173235,3.5200228518495695
8990,0.004198013624549191,3.464258323499026,3.443242303334474
9000,0.004208533643655921,3.388715579343226,3.3679501595967
9010,0.004219053662762651,3.314637876967997,3.2941221155336065
9020,0.004229573681869381,3.242001251565299,3.2217341577925294
9030,0.004240093700976111,3.170782024532362,3.1507625636319507
9040,0.004250613720082841,3.1009568102010037,3.0811838997282246
9050,0.004261133739189793,3.0325025045455156,3.0129750209278483
9060,0.004271653758296523,2.965396292396843,2.946113068955615
9070,0.004282173777403253,2.899615642715761,2.880575471058553
9080,0.004292693796509983,2.8351383045742855,2.8163399386160504
9090,0.004303213815616713,2.7719423108656565,2.753384465696025
9100,0.004313733834723443,2.7100059756239476,2.691687327567321
9110,0.004324253853830173,2.6493078871249396,2.631227079168409
9120,0.004334773872936903,2.589826914322508,2.571982553533833
9130,0.0043452938920436335,2.531542200116141,2.513932860179902
9140,0.0043558139111503635,2.4744331589873654,2.4570573834510534
9150,0.004366333930257316,2.418479482027693,2.4013357808271394
9160,0.004376853949364046,2.36366112507603,2.3467479812000973
9170,0.004387373968470776,2.3099583177962755,2.2932741831037675
9180,0.004397893987577506,2.2573515515789593,2.240894852921783
9190,0.004408414006684236,2.2058215862403876,2.1895907230571883
9200,0.004418934025790966,2.1553494430185496,2.139342790072193
9210,0.004429454044897696,2.1059164043484744,2.0901323127982616
9220,0.004439974064004426,2.0575040126769277,2.0419408104177657
9230,0.004450494083111156,2.010094068214793,1.9947500605185018
9240,0.004461014102217886,1.963668624872508,1.9485420971223926
9250,0.004471534121324838,1.9182099904796195,1.9032992086885712
9260,0.004482054140431568,1.873700724726316,1.8590039360978527
9270,0.004492574159538298,1.8301236368731701,1.8156390706054737
9280,0.0045030941786450285,1.7874617830568045,1.7731876517823755
9290,0.0045136141977517585,1.7456984648841876,1.731632965431884
9300,0.004524134216858489,1.7048172271255868,1.6909585414886168
9310,0.004534654235965219,1.6648018548380417,1.6511481518998574
9320,0.004545174255071949,1.6256363737990285,1.6121858084904463
9330,0.004555694274178679,1.587305043918534,1.5740557608123014
9340,0.004566214293285409,1.5497923629951222,1.5367424939796541
9350,0.004576734312392361,1.5130830592514015,1.500230726490221
9360,0.004587254331499091,1.477162091290092,1.4645054080380198
9370,0.004597774350605821,1.4420146460749068,1.4295517173072498
9380,0.004608294369712551,1.4076261381881923,1.3953550597636522
9390,0.004618814388819281,1.3739822032708016,1.3619010654327557
9400,0.004629334407926011,1.3410686997140755,1.3291755866705695
9410,0.004639854427032741,1.30887170584514,1.297164695926881
9420,0.004650374446139471,1.2773775162882586,1.265854683502113
9430,0.0046608944652462014,1.2465726408409354,1.2352320552985603
9440,0.0046714144843529315,1.216443801917401,1.2052835305669498
9450,0.0046819345034596616,1.1869779318934908,1.1759960396491138
9460,0.004692454522566614,1.1581621718570676,1.147356721717064
9470,0.004702974541673344,1.129983868636437,1.119352922512845
9480,0.004713494560780074,1.1024305729546344,1.0919721920809449
9490,0.004724014579886804,1.0754900356473558,1.0652022825061354
9500,0.004734534598993534,1.049150208378559,1.0390311456483816
9510,0.004745054618100264,1.023399239167187,1.0134469308792198
9520,0.004755574637206994,0.9982254696220914,0.988437982819735
9530,0.004766094656313724,0.9736174354345886,0.9639928390808027
9540,0.004776614675420454,0.9495638615042062,0.9401002280063155
9550,0.004787134694527184,0.9260536607846965,0.9167490664200364
9560,0.004797654713634136,0.9030759319308305,0.8939284573762701
9570,0.004808174732740866,0.8806199571716311,0.8716276879178276
9580,0.0048186947518475964,0.8586751999737536,0.84983622683473
9590,0.0048292147709543265,0.837231302824171,0.8285437224338604
9600,0.0048397347900610566,0.8162780843542086,0.8077400003128951
9610,0.004850254809167787,0.7958055395353877,0.7874150611419815
9620,0.004860774828274517,0.7758038337476864,0.7675590784532471
9630,0.004871294847381247,0.756263303917938,0.7481623964386249
9640,0.004881814866487977,0.7371744544634155,0.7292155277565566
9650,0.004892334885594707,0.7185279556072985,0.7107091513480178
9660,0.004902854904701659,0.7003146419616664,0.6926341102620192
9670,0.004913374923808389,0.6825255087832852,0.6749814094932736
9680,0.004923894942915119,0.6651517114963127,0.6577422138268038
9690,0.004934414962021849,0.6481845623399941,0.6409078456975534
9700,0.004944934981128579,0.6316155291195082,0.6244697830596577
9710,0.004955455000235309,0.6154362324072363,0.6084196572680871
9720,0.004965975019342039,0.5996384439060262,0.592749250972688
9730,0.004976495038448769,0.5842140840095997,0.5774504960249544
9740,0.0049870150575554995,0.5691552204899164,0.5625154713979269
9750,0.0049975350766622295,0.5544540650174643,0.5479364011195297
9760,0.005008055095769182,0.5401029730544045,0.5337056522194099
9770,0.005018575114875912,0.5260944397340185,0.5198157326913555
9780,0.005029095133982642,0.5124210995890558,0.506259289467129
9790,0.005039615153089372,0.49907572347718937,0.49302910640799413
9800,0.005050135172196102,0.48605121726654216,0.48011810230971025
9810,0.005060655191302832,0.47334061944337386,0.4675193289230472
9820,0.005071175210409562,0.4609370990667249,0.45522596898979817
9830,0.005081695229516292,0.44883395443367824,0.44323133429449785
9840,0.005092215248623022,0.43702461044654234,0.43152886373209576
9850,0.005102735267729752,0.4255026171939664,0.4201121213917827
9860,0.005113255286836704,0.4142616479440717,0.40897479465695424
9870,0.005123775305943434,0.4032954971237913,0.39811069232288215
9880,0.005134295325050164,0.39259807842903555,0.3875137427287818
9890,0.0051448153441568945,0.3821634235807732,0.37717799190912626
9900,0.0051553353632636245,0.3719856794885526,0.3670976017608406
9910,0.005165855382370355,0.3620591072318273,0.3572668482279258
9920,0.005176375401477085,0.35237808019984657,0.3476801195034325
9930,0.005186895420583815,0.3429370820180429,0.3383319142488859
9940,0.005197415439690545,0.33373070477157846,0.32921683983129973
9950,0.005207935458797275,0.32475364751606267,0.3203296105778665
9960,0.005218455477904227,0.31600071473082064,0.3116650460482556
9970,0.005228975497010957,0.307466813973386,0.30321806932567974
9980,0.005239495516117687,0.2991469548372409,0.2949837053240866
9990,0.005250015535224417,0.2910362469464564,0.2869570791151943


==> data/discrepancy_0.050.csv <==
,phase,pdfexact,pdfapprox
0,-0.26297417762102726,0.002498205460397882,0.005598135632297154
10,-0.26244817666568965,0.0025831761417588976,0.0057550106085646
20,-0.26192217571035203,0.0026708187976557905,0.005915954277296792
30,-0.26139617475501453,0.002761209697927013,0.00608106236254428
40,-0.2608701737996769,0.002854427029447274,0.006250432561691882
50,-0.2603441728443393,0.0029505509361011763,0.006424164578607208
60,-0.2598181718890017,0.0030496635593518615,0.006602360157150819
70,-0.2592921709336641,0.003151849079393874,0.006785123115046465
80,-0.2587661699783266,0.0032571937569021384,0.006972559378109936
90,-0.25824016902298896,0.003365785975369384,0.007164777014835391
100,-0.25771416806765135,0.0034777162840411565,0.007361886271336726
110,-0.25718816711231374,0.0035930774414401185,0.007563999606642735
120,-0.2566621661569761,0.0037119644594882984,0.007771231728343577
130,-0.2561361652016386,0.003834474648220136,0.007983699628586098
140,-0.255610164246301,0.003960707661091297,0.008201522620415968
150,-0.2550841632909634,0.004090765540878731,0.008424822374463114
160,-0.2545581623356258,0.004224752766172541,0.008653722955968453
170,-0.2540321613802883,0.004362776298462869,0.008888350862147834
180,-0.25350616042495067,0.0045049456298088646,0.00912883505989075
190,-0.25298015946961305,0.00465137283109944,0.00937530702378907
200,-0.25245415851427544,0.004802172600900796,0.009627900774493173
210,-0.2519281575589378,0.004957462314878067,0.00988675291739063
220,-0.2514021566036003,0.005117362075805773,0.010152002681603217
230,-0.2508761556482627,0.0052819947641505735,0.010423791959298283
240,-0.2503501546929251,0.0054514860892239435,0.01070226534530863
250,-0.24982415373758748,0.005625964640904547,0.01098757017705712
260,-0.24929815278224987,0.005805561941929228,0.011279856574779758
270,-0.24877215182691237,0.0059904125007348005,0.011579277482042082
280,-0.24824615087157476,0.006180653864857213,0.011885988706543251
290,-0.24772014991623714,0.006376426674880022,0.012200148961201038
300,-0.24719414896089953,0.0065778747189255745,0.012521919905512383
310,-0.24666814800556192,0.006785144987672139,0.012851466187181963
320,-0.2461421470502244,0.0069983877299121195,0.013188955484012421
330,-0.2456161460948868,0.007217756508621029,0.013534558546049052
340,-0.2450901451395492,0.007443408257545177,0.013888449237970798
350,-0.24456414418421157,0.007675503338288844,0.014250804581720913
360,-0.24403814322887396,0.007914205597899035,0.014621804799368093
370,-0.24351214227353646,0.008159682426938951,0.015001633356190472
380,-0.24298614131819884,0.008412104818032342,0.015390477003973606
390,-0.24246014036286123,0.008671647424872506,0.015788525824513004
400,-0.24193413940752362,0.008938488621698637,0.016195973273312562
410,-0.241408138452186,0.009212810563194729,0.01661301622346895
420,-0.2408821374968485,0.009494799244843513,0.017039855009731927
430,-0.2403561365415109,0.009784644563672628,0.017476693472730745
440,-0.23983013558617328,0.010082540379434839,0.01792373900335517
450,-0.23930413463083566,0.010388684576159386,0.01838120258728112
460,-0.23877813367549816,0.010703279124085505,0.018849298849629187
470,-0.23825213272016055,0.011026530141971167,0.01932824609974474
480,-0.23772613176482293,0.01135864795973146,0.019818266376086628
490,-0.23720013080948532,0.011699847181424559,0.020319585491213973
500,-0.2366741298541477,0.012050346748545515,0.020832433076856623
510,-0.2361481288988102,0.012410370003616802,0.02135704262905726
520,-0.2356221279434726,0.012780144754065572,0.02189365155337196
530,-0.23509612698813498,0.01315990333636092,0.02244250121011416
540,-0.23457012603279737,0.013549882680396265,0.023003836959629563
550,-0.23404412507745975,0.01395032437408411,0.02357790820758663
560,-0.23351812412212225,0.014361474728179004,0.024164968450267794
570,-0.23299212316678464,0.014783584841251689,0.024765275319846916
580,-0.23246612221144702,0.01521691066486322,0.025379090629636062
590,-0.2319401212561094,0.015661713068830664,0.026006680419287127
600,-0.2314141203007718,0.016118257906658818,0.0266483149999312
610,-0.2308881193454343,0.016586816081033434,0.027304268999238913
620,-0.23036211839009668,0.017067663609383003,0.027974821406385315
630,-0.22983611743475907,0.0175610816895133,0.028660255616900464
640,-0.22931011647942146,0.018067356765227305,0.029360859477389596
650,-0.22878411552408384,0.018586780591953435,0.03007692533010336
660,-0.22825811456874634,0.019119650302353203,0.030808750057339723
670,-0.22773211361340873,0.01966626847182865,0.031556635125659725
680,-0.2272061126580711,0.020226943183991326,0.03232088662989466
690,-0.2266801117027335,0.020801988095972723,0.03310181533692861
700,-0.2261541107473959,0.021391722503605177,0.03389973672923353
710,-0.22562810979205838,0.021996471406415672,0.03471497104813705
720,-0.22510210883672077,0.022616565572429324,0.035547843336802935
730,-0.22457610788138316,0.023252341602711144,0.03639868348290002
740,-0.22405010692604554,0.0239041419956365,0.0372678262609416
750,-0.22352410597070804,0.02457231521089418,0.03815561137427037
760,-0.22299810501537043,0.02525721573307817,0.03906238349666765
770,-0.22247210406003282,0.025959204134990473,0.039988492313562704
780,-0.2219461031046952,0.026678647140461146,0.04093429256282029
790,-0.2214201021493576,0.027415917686779707,0.0419001440750819
800,-0.2208941011940201,0.028171394986611895,0.042886411813636206
810,-0.22036810023868247,0.028945464589428482,0.04389346591379598
820,-0.21984209928334486,0.029738518442334903,0.044921681721752975
830,-0.21931609832800725,0.030550954950365552,0.04597143983288983
840,-0.21879009737266963,0.03138317903610311,0.047043126129520406
850,-0.21826409641733213,0.03223560219863469,0.04813713181803315
860,-0.21773809546199452,0.03310864257181243,0.04925385346541262
870,-0.2172120945066569,0.03400272498174744,0.05039369303510865
880,-0.2166860935513193,0.03491828100350889,0.05155705792223053
890,-0.21616009259598168,0.03585574901699209,0.052744360988035796
900,-0.21563409164064418,0.03681557426189898,0.05395602059368588
910,-0.21510809068530656,0.03779820889181,0.05519246063324307
920,-0.21458208972996895,0.0388041120272769,0.05645411056587437
930,-0.21405608877463134,0.03983374980789658,0.057741405447240865
940,-0.21353008781929372,0.04088759544336361,0.05905478596003702
950,-0.21300408686395622,0.04196612926337359,0.060394698443653624
960,-0.2124780859086186,0.04306983876638872,0.06176159492293439
970,-0.211952084953281,0.04419921866725591,0.0631559331359923
980,-0.21142608399794338,0.0453547709435048,0.0645781765610607
990,-0.21090008304260577,0.046537004880406255,0.06602879444234405
1000,-0.21037408208726827,0.0477464371146849,0.06750826181483824
1010,-0.20984808113193065,0.04898359167681561,0.06901705952809066
1020,-0.20932208017659304,0.050249000031904204,0.07055567426886347
1030,-0.20879607922125543,0.05154320111907988,0.07212459858267446
1040,-0.20827007826591792,0.0528667413893374,0.07372433089417743
1050,-0.2077440773105803,0.05422017484179405,0.0753553755263543
1060,-0.2072180763552427,0.05560406305831145,0.07701824271847985
1070,-0.20669207539990508,0.057018975236385924,0.07871344864283288
1080,-0.20616607444456747,0.05846548822038506,0.08044151542011525
1090,-0.20564007348922997,0.05994418653084522,0.08220297113354767
1100,-0.20511407253389236,0.061455662392070246,0.08399834984160845
1110,-0.20458807157855474,0.06300051575770796,0.0858281915893775
1120,-0.20406207062321713,0.0645793543344425,0.0876930424184573
1130,-0.20353606966787952,0.06619279360360832,0.0895934543754315
1140,-0.203010068712542,0.06784145684083237,0.09152998551882854
1150,-0.2024840677572044,0.0695259751334506,0.09350319992455641
1160,-0.2019580668018668,0.07124698739583109,0.09551366768976885
1170,-0.20143206584652917,0.07300514038240612,0.09756196493513478
1180,-0.20090606489119156,0.07480108869850528,0.09964867380547089
1190,-0.20038006393585406,0.07663549480872621,0.10177438246870237
1200,-0.19985406298051644,0.0785090290430482,0.1039396851131206
1210,-0.19932806202517883,0.08042236960036929,0.10614518194289321
1220,-0.19880206106984122,0.08237620254962305,0.10839147917180184
1230,-0.19827606011450372,0.0843712218283299,0.11067918901516349
1240,-0.1977500591591661,0.08640812923847634,0.11300892967990596
1250,-0.1972240582038285,0.08848763443978856,0.11538132535275296
1260,-0.19669805724849088,0.09061045494020167,0.11779700618649394
1270,-0.19617205629315326,0.09277731608368281,0.12025660828429466
1280,-0.19564605533781565,0.09498895103501943,0.12276077368201571
1290,-0.19512005438247815,0.09724610076194909,0.12531015032850307
1300,-0.19459405342714053,0.09954951401411646,0.12790539206381665
1310,-0.19406805247180292,0.10189994729917703,0.13054715859535437
1320,-0.1935420515164653,0.10429816485582763,0.13323611547184638
1330,-0.1930160505611278,0.10674493862367064,0.13597293405517544
1340,-0.1924900496057902,0.10924104820992256,0.13875829148999483
1350,-0.19196404865045258,0.11178728085300481,0.14159287067109863
1360,-0.19143804769511497,0.11438443138274468,0.14447736020852248
1370,-0.19091204673977735,0.11703330217726762,0.1474124543903291
1380,-0.19038604578443974,0.11973470311661319,0.15039885314304932
1390,-0.18986004482910224,0.12248945153282864,0.1534372619897408
1400,-0.18933404387376462,0.12529837215663117,0.1565283920056369
1410,-0.188808042918427,0.12816229706045718,0.1596729597713381
1420,-0.1882820419630894,0.1310820655981165,0.16287168732352905
1430,-0.1877560410077519,0.13405852434060775,0.1661253021031742
1440,-0.18723004005241428,0.137092527008445,0.16943453690116977
1450,-0.18670403909707667,0.14018493440003463,0.17280012980140466
1460,-0.18617803814173906,0.14333661431658706,0.1762228241212155
1470,-0.18565203718640144,0.1465484414829177,0.1797033683491903
1480,-0.18512603623106394,0.14982129746455466,0.1832425160802941
1490,-0.18460003527572633,0.15315607058083955,0.18684102594828847
1500,-0.1840740343203887,0.1565536558141943,0.19049966155540282
1510,-0.1835480333650511,0.16001495471531058,0.1942191913992419
1520,-0.1830220324097136,0.16354087530426253,0.19800038879688864
1530,-0.18249603145437598,0.16713233196762925,0.20184403180618055
1540,-0.18197003049903837,0.17079024535147452,0.205750903144119
1550,-0.18144402954370076,0.17451554225017113,0.2097217901023994
1560,-0.18091802858836314,0.17830915549092025,0.21375748446002185
1570,-0.18039202763302553,0.18217202381429642,0.21785878239296014
1580,-0.17986602667768803,0.18610509175018708,0.22202648438086076
1590,-0.17934002572235042,0.19010930948977608,0.22626139511075224
1600,-0.1788140247670128,0.19418563275290615,0.23056432337772506
1610,-0.1782880238116752,0.19833502265128666,0.23493608198257568
1620,-0.1777620228563377,0.20255844554715777,0.23937748762637787
1630,-0.17723602190100007,0.20685687290759308,0.24388936080196869
1640,-0.17671002094566246,0.21123128115442594,0.24847252568230935
1650,-0.17618401999032485,0.21568265150961083,0.25312781000572343
1660,-0.17565801903498723,0.2202119698359707,0.2578560449579729
1670,-0.17513201807964962,0.2248202264738026,0.2626580650511606
1680,-0.17460601712431212,0.22950841607238487,0.26753470799943707
1690,-0.1740800161689745,0.23427753741756402,0.2724868145915014
1700,-0.1735540152136369,0.2391285932542064,0.27751522855985994
1710,-0.17302801425829928,0.24406259010430487,0.2826207964468525
1720,-0.17250201330296178,0.2490805380805658,0.2878043674674106
1730,-0.17197601234762416,0.25418345069515963,0.29306679336854685
1740,-0.17145001139228655,0.259372344664034,0.29840892828554577
1750,-0.17092401043694894,0.2646482397063604,0.3038316285948655
1760,-0.17039800948161132,0.2700121583397017,0.3093357527637229
1770,-0.16987200852627382,0.275465125670027,0.314922161196357
1780,-0.1693460075709362,0.28100816917766464,0.3205917160769689
1790,-0.1688200066155986,0.28664231849812094,0.326345281209311
1800,-0.16829400566026098,0.29236860519832697,0.33218372185294504
1810,-0.16776800470492348,0.29818806254867114,0.33810790455614287
1820,-0.16724200374958587,0.3041017252897055,0.34411869698544056
1830,-0.16671600279424825,0.310110629394815,0.3502169677518234
1840,-0.16619000183891064,0.31621581182800657,0.35640358623356566
1850,-0.16566400088357303,0.32241831029699797,0.3626794223957041
1860,-0.1651379999282354,0.3287191630018305,0.3690453466061569
1870,-0.1646119989728979,0.33511940837927123,0.37550222944848405
1880,-0.1640859980175603,0.3416200848417488,0.38205094153130337
1890,-0.16355999706222268,0.3482222305127644,0.38869235329434554
1900,-0.16303399610688507,0.35492688295707864,0.395427334811184
1910,-0.16250799515154757,0.36173507890684176,0.40225675558862073
1920,-0.16198199419620996,0.3686478539830803,0.4091814843627611
1930,-0.16145599324087234,0.3756662424126338,0.4162023888917577
1940,-0.16092999228553473,0.38279127674112207,0.42332033574527167
1950,-0.16040399133019712,0.39002398754130607,0.4305361900906363
1960,-0.1598779903748595,0.39736540311671,0.43785081547575416
1970,-0.159351989419522,0.40481654920214555,0.44526507360873485
1980,-0.1588259884641844,0.4123784486586696,0.45277982413430534
1990,-0.15829998750884677,0.4200521211652032,0.4603959244069881
2000,-0.15777398655350916,0.4278385829060501,0.46811422926109825
2010,-0.15724798559817166,0.43573884625343096,0.47593559077756015
2020,-0.15672198464283404,0.44375391944753834,0.4838608580475873
2030,-0.15619598368749643,0.4518848062711367,0.491890876933222
2040,-0.15566998273215882,0.4601325057210307,0.5000264898248005
2050,-0.1551439817768212,0.4684980116756592,0.5082685353953454
2060,-0.1546179808214837,0.47698231255882145,0.5166178483519268
2070,-0.1540919798661461,0.4855863909995379,0.5250752591840333
2080,-0.15356597891080848,0.49431122348845574,0.5336415939089582
2090,-0.15303997795547086,0.5031577800310464,0.5423176738142808
2100,-0.15251397700013336,0.512127023796339,0.5511043151974439
2110,-0.15198797604479575,0.5212199107633149,0.5600023291024939
2120,-0.15146197508945813,0.5304373893634251,0.5690125210539951
2130,-0.15093597413412052,0.5397804001199222,0.5781356907881987
2140,-0.1504099731787829,0.549249875284164,0.5873726319814823
2150,-0.1498839722234453,0.5588467384687991,0.5967241319761217
2160,-0.1493579712681078,0.5685719042778602,0.6061909715034383
2170,-0.14883197031277018,0.5784262779342999,0.6157739244043816
2180,-0.14830596935743257,0.5884107549043069,0.6254737573475766
2190,-0.14777996840209495,0.5985262205196723,0.635291229544922
2200,-0.14725396744675745,0.6087735495965246,0.6452270924647714
2210,-0.14672796649141984,0.6191536060527402,0.6552820895427743
2220,-0.14620196553608222,0.6296672425219049,0.6654569558904048
2230,-0.1456759645807446,0.6403152999662898,0.6757524180012835
2240,-0.145149963625407,0.6510986072860993,0.6861691934553231
2250,-0.14462396267006938,0.6620179809286114,0.6967079906207746
2260,-0.14409796171473188,0.6730742244935727,0.7073695083542416
2270,-0.14357196075939427,0.6842681283379385,0.7181544356987337
2280,-0.14304595980405665,0.6956004691789954,0.7290634515798161
2290,-0.14251995884871904,0.7070720096950194,0.7400972244999502
2300,-0.14199395789338154,0.7186834981257061,0.7512564122310831
2310,-0.14146795693804393,0.7304356678704739,0.7625416615055719
2320,-0.1409419559827063,0.7423292370860249,0.7739536077055045
2330,-0.1404159550273687,0.7543649082830897,0.7854928745505219
2340,-0.1398899540720311,0.7665433679214182,0.7971600737842052
2350,-0.13936395311669358,0.7788652860054992,0.8089558048591114
2360,-0.13883795216135597,0.7913313156781133,0.8208806546205654
2370,-0.13831195120601836,0.8039420928149307,0.8329351969892491
2380,-0.13778595025068074,0.8166982356175921,0.8451199926427305
2390,-0.13725994929534324,0.8296003442071633,0.8574355886959841
2400,-0.13673394834000563,0.8426490002184633,0.8698825183810232
2410,-0.13620794738466802,0.8558447663923021,0.8824613007256985
2420,-0.1356819464293304,0.8691881861708649,0.895172440231808
2430,-0.1351559454739928,0.8826797832909483,0.9080164265525789
2440,-0.13462994451865518,0.8963200613800061,0.9209937341696351
2450,-0.13410394356331767,0.9101095035514754,0.9341048220695463
2460,-0.13357794260798006,0.92404857200137,0.947350133420075
2470,-0.13305194165264245,0.938137707607149,0.9607300952461888
2480,-0.13252594069730483,0.952377329525778,0.9742451181059905
2490,-0.13199993974196733,0.9667678347951171,0.9878955957666372
2500,-0.13147393878662972,0.9813095979362018,1.0016819048803844
2510,-0.1309479378312921,0.9960029705566327,1.0156044046608255
2520,-0.1304219368759545,1.0108482809574626,1.0296634365594841
2530,-0.12989593592061688,1.0258458337407133,1.043859323942843
2540,-0.12936993496527927,1.0409959094201409,1.0581923717699304
2550,-0.12884393400994176,1.0562987640334753,1.072662866270578
2560,-0.12831793305460415,1.0717546287591402,1.0872710746244862
2570,-0.12779193209926654,1.0873637095335444,1.1020172446411642
2580,-0.12726593114392903,1.1031261866727151,1.1169016044409288
2590,-0.12673993018859142,1.119042214497006,1.1319243621370494
2600,-0.1262139292332538,1.1351119209592326,1.1470857055191408
2610,-0.1256879282779162,1.1513354072750501,1.162385801737973
2620,-0.12516192732257858,1.1677127475592737,1.1778247969917885
2630,-0.12463592636724097,1.1842439884640363,1.1934028162142654
2640,-0.12410992541190335,1.2009291488223743,1.209119962764245
2650,-0.12358392445656585,1.2177682192949932,1.22497631811736
2660,-0.12305792350122824,1.2347611620226135,1.2409719415596945
2670,-0.12253192254589063,1.2519079102816868,1.2571068698835712
2680,-0.12200592159055312,1.2692083681462245,1.2733811170856486
2690,-0.12147992063521551,1.2866624101531088,1.2897946740674315
2700,-0.1209539196798779,1.3042698809741249,1.306347508338302
2710,-0.12042791872454028,1.322030595092102,1.3230395637212526
2720,-0.11990191776920267,1.339944336482527,1.3398707600614201
2730,-0.11937591681386506,1.3580108583025856,1.3568409929375658
2740,-0.11884991585852756,1.3762298825833503,1.3739501333766262
2750,-0.11832391490318994,1.3946010999305134,1.3911980275714995
2760,-0.11779791394785233,1.4131241692298198,1.4085844966021377
2770,-0.11727191299251472,1.4317987173590168,1.4261093361601618
2780,-0.11674591203717721,1.450624338908008,1.443772316277071
2790,-0.1162199110818396,1.469600595902835,1.4615731810562336
2800,-0.11569391012650199,1.4887270175390035,1.479511648408721
2810,-0.11516790917116437,1.5080030999212684,1.497587409793219
2820,-0.11464190821582676,1.527428305810265,1.5158001299600734
2830,-0.11411590726048915,1.5470020643764681,1.534149446699647
2840,-0.11358990630515164,1.566723770963058,1.5526349705951055
2850,-0.11306390534981403,1.5865927868545475,1.5712562847797964
2860,-0.11253790439447642,1.606608439054735,1.5900129446993
2870,-0.11201190343913892,1.6267700200734128,1.6089044778783623
2880,-0.1114859024838013,1.6470767877184214,1.6279303836928092
2890,-0.11095990152846369,1.6675279648996655,1.6470901331465386
2900,-0.11043390057312608,1.6881227394397218,1.6663831686538138
2910,-0.10990789961778846,1.7088602638926578,1.6858089038269164
2920,-0.10938189866245085,1.7297396553733404,1.7053667232693284
2930,-0.10885589770711324,1.7507599953952395,1.7250559823745735
2940,-0.10832989675177573,1.771920329716917,1.7448760071308365
2950,-0.10780389579643812,1.7932196681981294,1.7648260939315275
2960,-0.10727789484110051,1.8146569846649852,1.7849055093918618
2970,-0.106751893885763,1.8362312167856174,1.8051134901716523
2980,-0.10622589293042539,1.857941265955436,1.8254492428044253
2990,-0.10569989197508778,1.8797859971915272,1.845911943532932
3000,-0.10517389101975017,1.9017642390368228,1.8665007381512766
3010,-0.10464789006441255,1.9238747834766607,1.8872147418537217
3020,-0.10412188910907494,1.946116385862517,1.9080530390903174
3030,-0.10359588815373744,1.968487764847923,1.929014683429476
3040,-0.10306988719839982,1.990987602335928,1.9500986974276324
3050,-0.10254388624306221,2.0136145434340746,1.971304072506061
3060,-0.1020178852877246,2.036367196422293,1.9926297688350405
3070,-0.1014918843323871,2.059244132732615,2.0140747152254255
3080,-0.10096588337704948,2.082243886936604,2.0356378090277913
3090,-0.10043988242171187,2.1053649567463424,2.0573179160391963
3100,-0.09991388146637425,2.1286058030268613,2.079113870417767
3110,-0.09938788051103664,2.151964849817282,2.101024474605143
3120,-0.09886187955569903,2.1754404843658004,2.123048499256931
3130,-0.09833587860036153,2.1990310571755005,2.1451846831812555
3140,-0.09780987764502391,2.222734882059551,2.167431733285543
3150,-0.0972838766896863,2.246550236211675,2.189788324531579
3160,-0.0967578757343488,2.270475360285957,2.212253099899023
3170,-0.09623187477901118,2.2945084584872615,2.2348246703574337
3180,-0.09570587382367357,2.3186476986761346,2.257501614846877
3190,-0.09517987286833596,2.3428912124847914,2.2802824802672808
3200,-0.09465387191299834,2.3672370954420767,2.303165781476566
3210,-0.09412787095766073,2.3916834071164663,2.3261500012976835
3220,-0.09360187000232312,2.416228171263307,2.3492335905346162
3230,-0.09307586904698562,2.440869375990911,2.3724149679974493
3240,-0.092549868091648,2.4656049739352337,2.395692520536602
3250,-0.09202386713631039,2.490432882446464,2.419064603086243
3260,-0.09149786618097289,2.5153509837899573,2.4425295387170434
3270,-0.09097186522563527,2.5403571253562136,2.466085618698309
3280,-0.09044586427029766,2.5654491198864102,2.489731102569509
3290,-0.08991986331496005,2.5906247457075433,2.5134642182213716
3300,-0.08939386235962243,2.6158817469805826,2.537283161986533
3310,-0.08886786140428482,2.641217833961544,2.5611860987398236
3320,-0.08834186044894732,2.6666306832720448,2.5851711620082543
3330,-0.0878158594936097,2.6921179381875713,2.6092364540907775
3340,-0.08728985853827209,2.7176772089303607,2.6333800461878027
3350,-0.08676385758293448,2.7433060729801153,2.6575999785406204
3360,-0.08623785662759698,2.7690020753962954,2.6818942605806826
3370,-0.08571185567225936,2.7947627291484025,2.70626087108887
3380,-0.08518585471692175,2.8205855154642543,2.730697758364672
3390,-0.08465985376158414,2.846467884184261,2.7552028404054454
3400,-0.08413385280624652,2.872407254132561,2.779774005095681
3410,-0.08360785185090891,2.8984010134970446,2.804409110406353
3420,-0.08308185089557141,2.9244465202223107,2.8291059846043587
3430,-0.0825558499402338,2.9505411024139225,2.8538624264720975
3440,-0.08202984898489618,2.9766820587567273,2.8786762055371415
3450,-0.08150384802955868,3.002866658939962,2.9035450623120806
3460,-0.08097784707422107,3.02909214409791,2.9284667085445393
3470,-0.08045184611888345,3.055355727262621,2.9534388274772954
3480,-0.07992584516354584,3.0816545938224964,2.9784590741186134
3490,-0.07939984420820823,3.1079859020006526,3.0035250755227163
3500,-0.07887384325287061,3.13434678333633,3.028634431080397
3510,-0.07834784229753311,3.160734343181722,3.053784712819781
3520,-0.0778218413421955,3.187145661210018,3.0789734657172296
3530,-0.07729584038685788,3.2135777919325386,3.104198208018301
3540,-0.07676983943152027,3.2400277652262237,3.1294564315688476
3550,-0.07624383847618277,3.266492586875411,3.154745602156126
3560,-0.07571783752084515,3.292969239119367,3.1800631598599796
3570,-0.07519183656550754,3.3194546812138537,3.205406519413941
3580,-0.07466583561016993,3.3459458499999437,3.2307730705763533
3590,-0.07413983465483232,3.372439660486102,3.2561601785113474
3600,-0.0736138336994947,3.398933006437002,3.2815651841797044
3610,-0.0730878327441572,3.4254227609753416,3.3069854047395006
3620,-0.07256183178881959,3.4519057771904293,3.3324181339565357
3630,-0.07203583083348197,3.4783788887565494,3.357860642624397
3640,-0.07150982987814436,3.504838910564169,3.3833101789941886
3650,-0.07098382892280686,3.5312826393547523,3.4087639692137923
3660,-0.07045782796746924,3.55770685436884,3.434219217776637
3670,-0.06993182701213163,3.584108318000498,3.4596731079798166
3680,-0.06940582605679402,3.6104837764627504,3.4851228023915777
3690,-0.0688798251014564,3.6368299604567063,3.5105654433280256
3700,-0.06835382414611879,3.663143585856011,3.535998153338964
3710,-0.06782782319078129,3.6894213543912637,3.5614180357027907
3720,-0.06730182223544368,3.715659954349024,3.586822174930365
3730,-0.06677582128010606,3.7418560612737917,3.6122076372776686
3740,-0.06624982032476856,3.7680063386805167,3.6375714712672536
3750,-0.06572381936943095,3.79410743877038,3.662910708218324
3760,-0.06519781841409333,3.8201560031597146,3.688222362785276
3770,-0.06467181745875572,3.8461486636074467,3.7135034335046875
3780,-0.06414581650341811,3.872082042756761,3.7387509033505517
3790,-0.0636198155480805,3.8979527548773407,3.763961740297654
3800,-0.06309381459274299,3.9237574066175713,3.789132897892957
3810,-0.06256781363740538,3.9494925977591637,3.8142613158348855
3820,-0.062041812682067765,3.9751549219795073,3.839343920560292
3830,-0.06151581172673015,4.000740967619989,3.8643776258390616
3840,-0.06098981077139265,4.026247318455506,3.8893593333761354
3850,-0.060463809816055036,4.051670554473705,3.9142859334208495
3860,-0.05993780886071742,4.07700725265351,3.9391543053833606
3870,-0.05941180790537981,4.1022539877538655,3.9639613184580993
3880,-0.0588858069500422,4.127407333101209,3.988703832254012
3890,-0.05835980599470458,4.152463861383188,4.013378697431451
3900,-0.05783380503936708,4.177420145446591,4.03798275634554
3910,-0.05730780408402947,4.202272759094467,4.062512843695869
3920,-0.056781803128691855,4.227018277892806,4.086965787182256
3930,-0.05625580217335424,4.251653279973744,4.111338408166511
3940,-0.05572980121801674,4.276174346843496,4.135627522339932
3950,-0.055203800262679126,4.3005780641939015,4.159829940396395
3960,-0.05467779930734151,4.324861022713391,4.183942468710779
3970,-0.0541517983520039,4.349019818900463,4.207961910022636
3980,-0.053625797396666286,4.373051055879233,4.231885064124816
3990,-0.05309979644132867,4.396951344214721,4.255708728556893
4000,-0.05257379548599117,4.420717302729136,4.27942969930317
4010,-0.05204779453065356,4.4443455593203405,4.303044771495094
4020,-0.051521793575315944,4.467832751775961,4.326550740117782
4030,-0.05099579261997844,4.491175528594683,4.349944400720564
4040,-0.05046979166464083,4.5143705497995725,4.373222550131262
4050,-0.049943790709303215,4.537414487756528,4.3963819871739505
4060,-0.0494177897539656,4.560304027985083,4.419419513390084
4070,-0.04889178879862799,4.583035869977996,4.44233193376267
4080,-0.048365787843290375,4.60560672800661,4.4651160574433195
4090,-0.04783978688795287,4.628013331940252,4.487768698481922
4100,-0.04731378593261526,4.650252428043372,4.510286676558742
4110,-0.04678778497727765,4.672320779790709,4.53266681771865
4120,-0.04626178402194003,4.694215168665602,4.554905955107339
4130,-0.04573578306660253,4.715932394959992,4.5770009297092065
4140,-0.04520978211126492,4.73746927857388,4.598948591086745
4150,-0.044683781155927305,4.758822659806406,4.620745798121107
4160,-0.04415778020058969,4.77998940014631,4.6423894197537035
4170,-0.04363177924525208,4.8009663830569345,4.66387633572852
4180,-0.043105778289914465,4.821750514756548,4.685203437334959
4190,-0.04257977733457696,4.8423387249953445,4.706367628150907
4200,-0.04205377637923935,4.862727967827801,4.727365824785856
4210,-0.041527775423901736,4.8829152223759245,4.748194957623737
4220,-0.04100177446856412,4.902897493592515,4.768851971565309
4230,-0.04047577351322662,4.922671813013656,4.789333826769798
4240,-0.03994977255788901,4.9422352395096265,4.80963749939557
4250,-0.039423771602551394,4.961584860025569,4.829759982339527
4260,-0.03889777064721378,4.9807177903200754,4.849698285975067
4270,-0.03837176969187617,4.999631175688175,4.869449438888279
4280,-0.037845768736538554,5.0183221916913325,4.889010488612153
4290,-0.03731976778120105,5.036788044865666,4.9083785023585484
4300,-0.03679376682586344,5.055025973431014,4.927550567747681
4310,-0.036267765870525825,5.073033247989849,4.9465237935348245
4320,-0.03574176491518832,5.090807172219248,4.965295310334059
4330,-0.03521576395985071,5.108345083550404,4.9838622713387455
4340,-0.0346897630045131,5.125644353845308,5.002221853038479
4350,-0.03416376204917548,5.142702390060225,5.0203712559323135
4360,-0.03363776109383787,5.159516634904143,5.038307705237969
4370,-0.03311176013850026,5.1760845674805775,5.056028451596771
4380,-0.032585759183162755,5.1924037039285835,5.073530771774092
4390,-0.03205975822782514,5.208471598047519,5.090811969355044
4400,-0.03153375727248753,5.224285841917101,5.107869375435134
4410,-0.031007756317149915,5.239844066500712,5.1247003493057
4420,-0.030481755361812413,5.255143942245081,5.141302279133831
4430,-0.0299557544064748,5.270183179663331,5.157672582636564
4440,-0.029429753451137186,5.284959529912858,5.1738087077490515
4450,-0.028903752495799573,5.299470785356722,5.189708133286555
4460,-0.02837775154046196,5.313714780116478,5.2053683695999355
4470,-0.027851750585124346,5.327689390615025,5.220786959224452
4480,-0.027325749629786844,5.341392536104531,5.2359614775216095
4490,-0.02679974867444923,5.354822179185189,5.250889533313848
4500,-0.026273747719111618,5.367976326308952,5.265568769511793
4510,-0.025747746763774004,5.380853028275312,5.279996863733901
4520,-0.025221745808436502,5.393450380710466,5.294171528918209
4530,-0.02469574485309889,5.4057665245382305,5.308090513926023
4540,-0.024169743897761276,5.417799646432117,5.321751604137252
4550,-0.023643742942423662,5.429547979260729,5.335152622037249
4560,-0.02311774198708605,5.441009802519846,5.348291427794865
4570,-0.022591741031748436,5.452183442744914,5.361165919831559
4580,-0.022065740076410933,5.463067273916721,5.373774035381316
4590,-0.02153973912107332,5.473659717852118,5.386113751041191
4600,-0.021013738165735707,5.483959244579991,5.398183083312234
4610,-0.020487737210398205,5.493964372705099,5.409980089130646
4620,-0.01996173625506059,5.50367366975564,5.421502866388936
4630,-0.019435735299722978,5.513085752519754,5.432749554446866
4640,-0.018909734344385365,5.522199287366131,5.443718334632041
4650,-0.01838373338904775,5.531012990552112,5.454407430729914
4660,-0.01785773243371014,5.539525628516639,5.464815109463036
4670,-0.017331731478372636,5.547736018157999,5.474939680959372
4680,-0.016805730523035023,5.555643027099389,5.484779499209506
4690,-0.01627972956769741,5.563245573938159,5.4943329625125505
4700,-0.015753728612359796,5.570542628481822,5.503598513910605
4710,-0.015227727657022294,5.577533211966906,5.512574641611599
4720,-0.014701726701684681,5.5842163972695555,5.521259879400347
4730,-0.014175725746347068,5.590591309090635,5.52965280703766
4740,-0.013649724791009454,5.596657124140685,5.537752050647382
4750,-0.013123723835671841,5.602413071293923,5.545556283091173
4760,-0.012597722880334228,5.607858431739785,5.553064224330924
4770,-0.012071721924996615,5.612992539115822,5.5602746417786415
4780,-0.011545720969659112,5.617814779621602,5.567186350633686
4790,-0.011019720014321499,5.622324592124988,5.5737982142072315
4800,-0.010493719058983997,5.626521468246887,5.580109144233798
4810,-0.009967718103646384,5.630404952437723,5.586118101169787
4820,-0.00944171714830877,5.633974642030429,5.591824094478851
4830,-0.008915716192971157,5.637230187286469,5.597226182904025
4840,-0.008389715237633544,5.640171291425407,5.602323474726502
4850,-0.00786371428229593,5.642797710632199,5.607115128010945
4860,-0.007337713326958317,5.645109254061494,5.611600350837262
4870,-0.006811712371620815,5.647105783819734,5.61577840151873
4880,-0.006285711416283202,5.6487872149305245,5.619648588806408
4890,-0.0057597104609455885,5.650153515291985,5.623210272079738
4900,-0.005233709505608086,5.651204705614896,5.626462861523268
4910,-0.004707708550270473,5.651940859347161,5.629405818289456
4920,-0.00418170759493286,5.65236210258492,5.632038654647429
4930,-0.0036557066395952464,5.6524686139633715,5.634360934117712
4940,-0.003129705684257633,5.652260624545293,5.636372271592821
4950,-0.00260370472892002,5.65173841768042,5.6380723334437
4960,-0.0020777037735824067,5.650902328862027,5.639460837611956
4970,-0.0015517028182449044,5.649752745562243,5.64053755368785
4980,-0.0010257018629072912,5.648290107058324,5.641302302974019
4990,-0.0004997009075696779,5.646514904239745,5.641754958534903
5000,2.6300047767824353e-05,5.644427679406806,5.641895445231866
5010,0.0005523010031054376,5.642029026050874,5.641723739743977
5020,0.0010783019584430509,5.639319588621217,5.6412398705744655
5030,0.0016043029137806641,5.636300062282711,5.640443918042832
5040,0.0021303038691182774,5.632971192655212,5.63933601426263
5050,0.0026563048244558907,5.6293337755411805,5.637916343104924
5060,0.003182305779793504,5.625388656640018,5.6361851401474174
5070,0.003708306735131117,5.62113673125061,5.634142692609319
5080,0.004234307690468508,5.616578943958299,5.631789339271911
5090,0.004760308645806122,5.611716288310318,5.629125470384899
5100,0.005286309601143735,5.606549806481103,5.626151527558559
5110,0.005812310556481348,5.601080588918669,5.622868003641724
5120,0.0063383115118189615,5.595309773985646,5.619275442585658
5130,0.006864312467156575,5.589238547583,5.615374439293875
5140,0.007390313422494188,5.582868142766782,5.611165639457955
5150,0.007916314377831801,5.576199839345381,5.6066497393794235
5160,0.008442315333169415,5.569234963473337,5.601827485777767
5170,0.008968316288506806,5.561974887227263,5.5966996755846425
5180,0.009494317243844641,5.554421028176754,5.591267155724382
5190,0.010020318199182032,5.546574848935292,5.585530822880882
5200,0.010546319154519646,5.538437856709645,5.5794916232509015
5210,0.011072320109857259,5.530011602832161,5.573150552283981
5220,0.011598321065194872,5.521297682285013,5.566508654408971
5230,0.012124322020532485,5.5122977332127885,5.559567022747329
5240,0.012650322975870099,5.503013436426139,5.5523267988133025
5250,0.013176323931207712,5.493446514895457,5.5447891722010745
5260,0.013702324886545103,5.483598733234146,5.536955380259039
5270,0.014228325841882938,5.473471897170437,5.528826707751274
5280,0.01475432679722033,5.46306785301487,5.5204044865064255
5290,0.015280327752557943,5.452388487112388,5.511690095054011
5300,0.015806328707895556,5.441435725292366,5.502684958248438
5310,0.01633232966323317,5.430211532302473,5.493390546880742
5320,0.016858330618570783,5.418717911242142,5.4838083772782715
5330,0.017384331573908396,5.406956902977867,5.473940010892441
5340,0.01791033252924601,5.394930585561617,5.463787053874735
5350,0.018436333484583622,5.382641073634654,5.453351156641086
5360,0.018962334439921236,5.3700905178210405,5.442634013424827
5370,0.019488335395258627,5.3572811041230155,5.43163736181838
5380,0.02001433635059624,5.3442150533034605,5.42036298230381
5390,0.020540337305933853,5.330894620259054,5.408812697772529
5400,0.021066338261271467,5.317322093391408,5.396988373034195
5410,0.02159233921660908,5.30349979397301,5.3848919143151
5420,0.022118340171946693,5.289430075500657,5.372525268746171
5430,0.022644341127284306,5.275115323048145,5.359890423840822
5440,0.02317034208262192,5.260557952613607,5.346989406962811
5450,0.023696343037959533,5.245760410455397,5.333824284784335
5460,0.024222343993296924,5.230725172433921,5.320397162734551
5470,0.02474834494863476,5.21545474333208,5.306710184438696
5480,0.02527434590397215,5.199951656191643,5.29276553114815
5490,0.025800346859309764,5.184218471625199,5.278565421161389
5500,0.026326347814647377,5.168257777137625,5.264112109236376
5510,0.02685234876998499,5.152072186438536,5.249407885994331
5520,0.027378349725322604,5.135664338750465,5.234455077315241
5530,0.027904350680660217,5.119036898113894,5.219256043725308
5540,0.02843035163599783,5.102192552692293,5.20381317977654
5550,0.02895635259133522,5.085134014069513,5.188128913418743
5560,0.029482353546673057,5.067864016545082,5.172205705364076
5570,0.030008354502010448,5.050385316434266,5.156046048444576
5580,0.03053435545734806,5.032700691353729,5.139652466962578
5590,0.031060356412685675,5.014812939516501,5.123027516034635
5600,0.03158635736802329,4.996724879017132,5.106173780928881
5610,0.0321123583233609,4.978439347120237,5.089093876396236
5620,0.032638359278698514,4.959959199544365,5.071790445995632
5630,0.03316436023403613,4.9412873097516385,5.0542661614135325
5640,0.03369036118937374,4.922426568223624,5.0365237217779715
5650,0.034216362144711354,4.903379881753027,5.018565852967362
5660,0.034742363100048745,4.884150172719325,5.000395306914345
5670,0.03526836405538636,4.864740378377242,4.982014860904845
5680,0.03579436501072397,4.845153450138104,4.963427316872743
5690,0.036320365966061585,4.825392352851613,4.944635500690225
5700,0.0368463669213992,4.805460064091583,4.925642261454187
5710,0.03737236787673681,4.785359573441415,4.906450470768904
5720,0.037898368832074425,4.765093881779546,4.887063022025224
5730,0.03842436978741204,4.7446660005667685,4.867482829676521
5740,0.03895037074274965,4.724078951134008,4.847712828511691
5750,0.03947637169808704,4.703335763976164,4.82775597292542
5760,0.04000237265342488,4.682439478041968,4.807615236185937
5770,0.04052837360876227,4.661393140029833,4.787293609700688
5780,0.04105437456409988,4.640199803684995,4.766794102279827
5790,0.041580375519437496,4.6188625290977035,4.746119739398215
5800,0.04210637647477511,4.597384382011091,4.725273562455818
5810,0.04263237743011272,4.575768433119389,4.704258628036945
5820,0.043158378385450336,4.554017757384131,4.683078007168526
5830,0.04368437934078795,4.532135433340142,4.661734784577669
5840,0.04421038029612534,4.510124542416641,4.640232057948783
5850,0.044736381251463175,4.487988168253333,4.618572937180418
5860,0.04526238220680057,4.46572939602723,4.5967605436423
5870,0.04578838316213818,4.443351311778016,4.574798009432411
5880,0.04631438411747579,4.4208570017424185,4.55268847663483
5890,0.046840385072813406,4.3982495516890845,4.530435096578188
5900,0.04736638602815102,4.375532046263754,4.508041029095202
5910,0.04789238698348863,4.3527075683318195,4.485509441783443
5920,0.048418387938826246,4.3297791983340055,4.462843509267594
5930,0.04894438889416386,4.306750013638368,4.440046412463443
5940,0.04947038984950147,4.283623087908879,4.417121337843832
5950,0.049996390804838864,4.260401490470189,4.394071476706812
5960,0.05052239176017648,4.237088285679468,4.370900024446185
5970,0.05104839271551409,4.213686532310481,4.347610179824781
5980,0.051574393670851704,4.190199282937143,4.324205144250548
5990,0.05210039462618932,4.166629583324793,4.30068812105576
6000,0.05262639558152693,4.142980471831425,4.277062314779588
6010,0.05315239653686454,4.119254978808967,4.2533309304541875
6020,0.05367839749220216,4.095456126018601,4.229497172894566
6030,0.05420439844753977,4.0715869260457636,4.205564245992421
6040,0.05473039940287716,4.047650381727491,4.181535352014201
6050,0.055256400358214997,4.023649485584671,4.15741369090348
6060,0.05578240131355239,3.9995872192612487,4.133202459588124
6070,0.05630840226889,3.975466552969143,4.108904851291996
6080,0.056834403224227614,3.951290444947381,4.084524054851941
6090,0.05736040417956523,3.927061840917635,4.060063254039806
6100,0.05788640513490284,3.902783673559602,4.035525626889921
6110,0.058412406090240454,3.878458861981744,4.01091434503217
6120,0.05893840704557807,3.8540903112121874,3.986232573030829
6130,0.05946440800091546,3.8296809116885964,3.96148346772939
6140,0.059990408956253294,3.8052335387583573,3.936670177601456
6150,0.060516409911590685,3.780751052189279,3.9117958421081265
6160,0.0610424108669283,3.7562362956875637,3.886863591061616
6170,0.06156841182226591,3.7316920964195957,3.861876543995797
6180,0.062094412777603525,3.7071212645502323,3.836837809543405
6190,0.06262041373294114,3.682526592781203,3.811750484820302
6200,0.06314641468827875,3.657910855906078,3.786617654816874
6210,0.06367241564361636,3.633276810364554,3.76144239179674
6220,0.06419841659895398,3.608627193815845,3.736227754702921
6230,0.06472441755429159,3.5839647247115933,3.7109767885716023
6240,0.06525041850962898,3.559292101882135,3.68569252395367
6250,0.0657764194649666,3.53461200413236,3.6603779763440722
6260,0.06630242042030421,3.509927089843555,3.635036145619307
6270,0.06682842137564182,3.4852399965849967,3.6096700154829704
6280,0.06735442233097944,3.4605533407356908,3.5842825529196314
6290,0.06788042328631705,3.4358697171158346,3.558876707657097
6300,0.06840642424165466,3.4111916986214035,3.533455411637218
6310,0.06893242519699228,3.386521835877216,3.508021578495315
6320,0.06945842615232989,3.361862656891971,3.4825781030483722
6330,0.06998442710766728,3.3372166667220613,3.457127860792087
6340,0.07051042806300512,3.3125863471506505,3.4316737074068215
6350,0.0710364290183425,3.2879741563700873,3.4062184782727867
6360,0.07156242997368012,3.2633825286768765,3.380764987994102
6370,0.07208843092901773,3.2388138741705834,3.3553160299323763
6380,0.07261443188435535,3.214270578471557,3.3298743757494362
6390,0.07314043283969296,3.1897550024362844,3.30444277495954
6400,0.07366643379503057,3.165269481891153,3.2790239544910564
6410,0.07419243475036819,3.1408163273705507,3.25362061825771
6420,0.07471843570570558,3.1163978238644945,3.2282354467394674
6430,0.07524443666104341,3.092016230577888,3.202871096573049
6440,0.0757704376163808,3.0676737806956624,3.1775302001523706
6450,0.07629643857171842,3.0433726811594988,3.152215365238522
6460,0.07682243952705603,3.0191151124504696,3.12692917457988
6470,0.07734844048239364,2.994903228386977,3.101674185541956
6480,0.07787444143773126,2.9707391559230363,3.076452929747264
6490,0.07840044239306887,2.9466249949634924,3.0512679127251676
6500,0.07892644334840648,2.922562818183349,3.026121613571757
6510,0.0794524443037441,2.898554670856598,3.0010164846197824
6520,0.07997844525908171,2.874602570697049,2.9759549511186667
6530,0.0805044462144191,2.850708507704815,2.9509394109246516
6540,0.08103044716975671,2.8268744440201745,2.9259722342010024
6550,0.08155644812509433,2.8031023137918707,2.901055763128466
6560,0.08208244908043194,2.779394023049659,2.876192311625771
6570,0.08260845003576955,2.7557514495854014,2.8513841650803453
6580,0.08313445099110717,2.7321764428449455,2.8266335800891778
6590,0.08366045194644478,2.7086708238277324,2.8019427842098366
6600,0.0841864529017824,2.685236384992999,2.7773139757216496
6610,0.08471245385712001,2.661874890178713,2.7527493233970186
6620,0.0852384548124574,2.6385880745223838,2.7282509662828875
6630,0.08576445576779523,2.6153776443985306,2.7038210134922527
6640,0.08629045672313262,2.5922452773546487,2.6794615440059375
6650,0.08681645767847024,2.569192622064929,2.655174606484176
6660,0.08734245863380785,2.5462212982836636,2.6309622190885
6670,0.08786845958914546,2.5233328968131508,2.606826369313471
6680,0.08839446054448308,2.500528979475349,2.5827690138284405
6690,0.08892046149982069,2.4778110790919974,2.5587920783292537
6700,0.0894464624551583,2.4551806994765557,2.5348974573998246
6710,0.0899724634104957,2.4326393154259853,2.511087014383594
6720,0.09049846436583353,2.410188372727207,2.4873625812647107
6730,0.09102446532117092,2.3878292881680308,2.463725958559123
6740,0.09155046627650854,2.3655634495560167,2.4401789152151188
6750,0.09207646723184615,2.343392215743436,2.4167231885237412
6760,0.09260246818718376,2.321316916660529,2.3933604840386216
6770,0.09312846914252138,2.299338853357841,2.370092475505373
6780,0.09365447009785899,2.277459298049999,2.3469208048004195
6790,0.0941804710531966,2.2556794941732856,2.3238470818791845
6800,0.09470647200853421,2.2340006564444934,2.300872884733576
6810,0.09523247296387183,2.2124239709291413,2.2779997593586927
6820,0.09575847391920922,2.190950595116024,2.2552292197286694
6830,0.09628447487454683,2.169581657998769,2.232562747781533
6840,0.09681047582988445,2.148318260161312,2.21000179341312
6850,0.09733647678522206,2.12716147387318,2.187547774479791
6860,0.09786247774055967,2.106112343188239,2.165202076809967
6870,0.09838847869589729,2.0851718840515017,2.142966054224373
6880,0.0989144796512349,2.0643410844092815,2.1208410285648744
6890,0.09944048060657251,2.043620904329761,2.098828289731821
6900,0.09996648156191013,2.0230122761231715,2.0769290957298057
6910,0.10049248251724752,2.002516104473999,2.0551446727217293
6920,0.10101848347258535,1.9821332665740543,2.0334762150910106
6930,0.10154448442792274,1.961864612262206,2.0119248855120486
6940,0.10207048538326036,1.9417109641719013,1.9904918150284272
6950,0.10259648633859797,1.92167311788009,1.9691781031392377
6960,0.10312248729393558,1.9017518420643826,1.947984817893015
6970,0.1036484882492732,1.8819478786621422,1.9269129959893785
6980,0.10417448920461081,1.8622619430388139,1.905963642888199
6990,0.10470049015994842,1.8426947241564544,1.8851377329261894
7000,0.10522649111528581,1.8232468847491412,1.8644362094407951
7010,0.10575249207062365,1.803919061503712,1.8438599849012194
7020,0.10627849302596104,1.7847118652428768,1.8234099410466407
7030,0.10680449398129865,1.7656258811146988,1.8030869290311464
7040,0.10733049493663627,1.746661668784449,1.7828917695757003
7050,0.10785649589197388,1.727819762631394,1.762825253126647
7060,0.1083824968473115,1.7091006719503345,1.7428881400208338
7070,0.1089084978026491,1.6905048811562042,1.7230811606571443
7080,0.10943449875798672,1.6720328499914654,1.7034050156743437
7090,0.10996049971332433,1.6536850137388177,1.6838603761350863
7100,0.11048650066866195,1.6354617834372895,1.6644478837159644
7110,0.11101250162399934,1.6173635461005273,1.645168150903478
7120,0.11153850257933695,1.5993906649385057,1.6260217611957295
7130,0.11206450353467456,1.5815434795847394,1.6070092693098577
7140,0.11259050449001218,1.563822306323327,1.5881312013948816
7150,0.11311650544534979,1.5462274383210948,1.5693880552499715
7160,0.1136425064006874,1.5287591458618655,1.5507803005479468
7170,0.11416850735602502,1.51141767658373,1.5323083790638767
7180,0.11469450831136263,1.4942032557186176,1.5139727049086535
7190,0.11522050926670024,1.4771160863349069,1.4957736647673932
7200,0.11574651022203764,1.4601563495816094,1.477711618142545
7210,0.11627251117737547,1.4433242049354706,1.4597868976015078
7220,0.11679851213271286,1.426619790451257,1.4419998090288018
7230,0.11732451308805047,1.4100432230118152,1.4243506318823262
7240,0.11785051404338809,1.393594598581959,1.4068396194539643
7250,0.1183765149987257,1.377273992463428,1.3894669991340762
7260,0.11890251595406331,1.3610814595525746,1.3722329726799158
7270,0.11942851690940093,1.3450170345980021,1.3551377164877827
7280,0.11995451786473854,1.3290807324619018,1.3381813818687756
7290,0.12048051882007593,1.3132725483809207,1.3213640953280246
7300,0.12100651977541377,1.297592458229504,1.3046859588472128
7310,0.12153252073075116,1.2820404187853085,1.2881470501704126
7320,0.12205852168608877,1.2666163679932678,1.271747423092807
7330,0.12258452264142639,1.251320225232913,1.255487107752521
7340,0.123110523596764,1.2361518915862184,1.2393661109251333
7350,0.12363652455210161,1.2211112501059695,1.2233844163208967
7360,0.12416252550743923,1.2061981660849452,1.207541984884485
7370,0.12468852646277684,1.1914124873264915,1.1918387550971403
7380,0.12521452741811445,1.1767540444143307,1.1762746432810862
7390,0.12574052837345207,1.1622226509846703,1.1608495439060886
7400,0.12626652932878946,1.1478181039969813,1.1455633298980263
7410,0.12679253028412707,1.1335401840067238,1.1304158529493218
7420,0.12731853123946468,1.1193886554368726,1.1154069438311844
7430,0.1278445321948023,1.1053632668506712,1.1005364127074257
7440,0.1283705331501399,1.0914637512240624,1.0858040494498067
7450,0.12889653410547752,1.0776898262178864,1.0712096239547644
7460,0.12942253506081514,1.0640411944509802,1.0567528864613953
7470,0.12994853601615275,1.0505175437712686,1.0424335678705738
7480,0.13047453697149036,1.0371185475287066,1.0282513800650894
7490,0.13100053792682775,1.0238438648466626,1.0142060162306827
7500,0.1315265388821656,1.0106931408931517,1.0002971511778311
7510,0.13205253983750298,0.9976660071511501,0.9865244416642851
7520,0.1325785407928406,0.9847620816898471,0.9728875267180067
7530,0.1331045417481782,0.9719809694332139,0.9593860279606871
7540,0.13363054270351582,0.9593222624297033,0.9460195499314902
7550,0.13415654365885343,0.946785540120049,0.9327876804110423
7560,0.13468254461419105,0.9343703696044767,0.9196899907455129
7570,0.13520854556952866,0.9220763059097559,0.9067260361706865
7580,0.13573454652486605,0.9099028922536851,0.8938953561359263
7590,0.1362605474802039,0.8978496603102056,0.8811974746278822
7600,0.13678654843554128,0.8859161304729656,0.8686319004939629
7610,0.1373125493908789,0.8741018121168621,0.8561981277652451
7620,0.1378385503462165,0.8624062038590073,0.8438956359789915
7630,0.13836455130155412,0.8508287938192366,0.8317238905004551
7640,0.13889055225689173,0.8393690598775034,0.8196823428439977
7650,0.13941655321222934,0.8280264699315079,0.8077704309933784
7660,0.13994255416756696,0.8168004821515734,0.7959875797211353
7670,0.14046855512290457,0.8056905452354965,0.784333200906961
7680,0.14099455607824218,0.7946960986603268,0.7728066938549829
7690,0.14152055703357957,0.7838165729333575,0.7614074456098673
7700,0.1420465579889172,0.7730513898415404,0.7501348312716293
7710,0.1425725589442548,0.7623999626988788,0.738988214309134
7720,0.14309855989959241,0.7518616965920785,0.7279669468721134
7730,0.14362456085493003,0.7414359886247539,0.7170703701016862
7740,0.14415056181026764,0.7311222281591078,0.7062978144392753
7750,0.14467656276560525,0.720919797056916,0.6956485999338436
7760,0.14520256372094287,0.7108280699169124,0.6851220365473828
7770,0.14572856467628048,0.7008464143119201,0.6747174244585679
7780,0.14625456563161787,0.6909741910228994,0.6644340543645194
7790,0.1467805665869557,0.6812107542709797,0.6542712077805671
7800,0.1473065675422931,0.6715554519484764,0.644228157338044
7810,0.1478325684976307,0.6620076258462224,0.6343041670798639
7820,0.14835856945296833,0.6525666118799811,0.624498492754037
7830,0.14888457040830594,0.6432317403139851,0.6148103821048798
7840,0.14941057136364355,0.6340023359830562,0.6052390751619516
7850,0.14993657231898116,0.6248777185115908,0.5957838045266368
7860,0.15046257327431878,0.6158572025305263,0.5864437956563051
7870,0.15098857422965617,0.6069400978925157,0.5772182671460104
7880,0.151514575184994,0.598125709884344,0.5681064310076392
7890,0.1520405761403314,0.5894133394370189,0.5591074929465453
7900,0.152566577095669,0.5808022833335647,0.5502206526354587
7910,0.15309257805100662,0.5722918344146299,0.5414451039858175
7920,0.15361857900634424,0.5638812817811596,0.5327800354163117
7930,0.15414457996168185,0.5555699109954927,0.5242246301186821
7940,0.15467058091701946,0.5473570042787862,0.5157780663207068
7950,0.15519658187235708,0.5392418407075156,0.5074395175463302
7960,0.1557225828276947,0.5312236964059728,0.49920815287290105
7970,0.1562485837830323,0.5233018447374667,0.49108313718547797
7980,0.1567745847383697,0.5154755564922097,0.483063631428171
7990,0.1573005856937073,0.5077441000733504,0.4751487928524645
8000,0.15782658664904492,0.5001067416795891,0.4673377752625377
8010,0.15835258760438253,0.49256274548636625,0.45962972925748535
8020,0.15887858855972015,0.485111373823618,0.4520238024704595
8030,0.15940458951505776,0.47775188735132884,0.444519139804682
8040,0.15993059047039537,0.47048354523240166,0.43711488366631207
8050,0.160456591425733,0.46330560530312187,0.4298101741941333
8060,0.1609825923810706,0.4562173242410301,0.4226041494860466
8070,0.161508593336408,0.44921795772979684,0.41549594582234717
8080,0.16203459429174583,0.44230676062209034,0.40848469788574354
8090,0.16256059524708322,0.4354829870996371,0.401569538978169
8100,0.16308659620242083,0.4287458908305375,0.39474960123424546
8110,0.16361259715775844,0.42209472512400237,0.38802401583153284
8120,0.16413859811309606,0.41552874308288573,0.38139191319742677
8130,0.16466459906843367,0.40904719775308723,0.37485242321276674
8140,0.16519060002377128,0.40264934227071175,0.3684046754121094
8150,0.1657166009791089,0.39633443000645374,0.3620477991806731
8160,0.1662426019344463,0.39010171470785276,0.3557809239479425
8170,0.16676860288978412,0.38395045063817423,0.3496031793779093
8180,0.16729460384512151,0.37787989271344674,0.34351369555600364
8190,0.16782060480045913,0.37188929663641807,0.3375116031726045
8200,0.16834660575579674,0.36597791902839355,0.33159603370325635
8210,0.16887260671113435,0.3601450175581915,0.3257661195854851
8220,0.16939860766647197,0.35438985106881044,0.32002099439227444
8230,0.16992460862180958,0.3487116797011704,0.31435979300217903
8240,0.1704506095771472,0.3431097650158039,0.3087816517660877
8250,0.1709766105324848,0.33758337011179984,0.30328570867063426
8260,0.17150261148782242,0.33213175974313147,0.2978711034982681
8270,0.1720286124431598,0.3267542004326725,0.2925369779839872
8280,0.17255461339849743,0.32144996058369246,0.28728247596873235
8290,0.17308061435383504,0.3162183105889384,0.28210674354948234
8300,0.17360661530917265,0.31105852293704533,0.27700892922601833
8310,0.17413261626451026,0.3059698723168709,0.2719881840443975
8320,0.17465861721984788,0.30095163571890676,0.26704366173714145
8330,0.1751846181751855,0.29600309253494955,0.26217451886014836
8340,0.1757106191305231,0.2911235246546136,0.2573799149263466
8350,0.17623662008586072,0.28631221656007444,0.2526590125361046
8360,0.1767626210411981,0.28156845541824066,0.24801097750441528
8370,0.17728862199653594,0.2768915311704861,0.24343497898485783
8380,0.17781462295187334,0.27228073662014557,0.23893018959039822
8390,0.17834062390721095,0.26773536751788585,0.2344957855109689
8400,0.17886662486254856,0.26325472264433747,0.23013094662794037
8410,0.17939262581788618,0.25883810389089695,0.22583485662543396
8420,0.1799186267732238,0.25448481633807446,0.22160670309852984
8430,0.1804446277285614,0.25019416833167374,0.2174456776583876
8440,0.18097062868389902,0.2459654715567318,0.2133509760342996
8450,0.1814966296392364,0.2417980411091605,0.20932179817270335
8460,0.18202263059457424,0.2376911955655848,0.2053573483331684
8470,0.18254863154991163,0.2336442570505301,0.20145683518141566
8480,0.18307463250524925,0.22965655130192925,0.19761947187933004
8490,0.18360063346058686,0.22572740773417355,0.19384447617207365
8500,0.18412663441592447,0.22185615949937743,0.19013107047226224
8510,0.18465263537126209,0.21804214354647242,0.18647848194126423
8520,0.1851786363265997,0.2142847006781172,0.18288594256764337
8530,0.1857046372819373,0.21058317560577547,0.1793526892427732
8540,0.18623063823727493,0.20693691700291791,0.17587796383365398
8550,0.18675663919261254,0.2033452775557769,0.17246101325296137
8560,0.18728264014794993,0.19980761401280553,0.16910108952635897
8570,0.18780864110328754,0.19632328723164755,0.16579744985709743
8580,0.18833464205862516,0.192891662224522,0.16254935668795126
8590,0.18886064301396277,0.18951210820177236,0.15935607776049987
8600,0.18938664396930038,0.18618399861334686,0.15621688617180246
8610,0.189912644924638,0.1829067111885506,0.1531310604284935
8620,0.1904386458799756,0.17967962797410472,0.15009788449833195
8630,0.19096464683531322,0.17650213537036344,0.14711664785923786
8640,0.19149064779065084,0.17337362416570096,0.14418664554584967
8650,0.19201664874598823,0.17029348956918233,0.1413071781936369
8660,0.19254264970132606,0.16726113124182632,0.13847755208059462
8670,0.19306865065666345,0.1642759533256655,0.13569707916658016
8680,0.19359465161200107,0.16133736447173813,0.13296507713027636
8690,0.19412065256733868,0.1584447778659223,0.1302808694038785
8700,0.1946466535226763,0.15559761125353222,0.12764378520548786
8710,0.1951726544780139,0.1527952869623476,0.12505315956927557
8720,0.19569865543335152,0.1500372319237383,0.12250833337344229
8730,0.19622465638868913,0.14732287769264357,0.12000865336601103
8740,0.19675065734402652,0.14465166046592154,0.11755347218848952
8750,0.19727665829936436,0.1420230210991352,0.11514214839743031
8760,0.19780265925470175,0.1394364051220253,0.11277404648394693
8770,0.19832866021003936,0.13689126275249877,0.11044853689117982
8780,0.19885466116537698,0.1343870489092194,0.10816499602979958
8790,0.1993806621207146,0.13192322322278732,0.10592280629154037
8800,0.1999066630760522,0.12949925004566296,0.10372135606082218
8810,0.20043266403138982,0.12711459846071768,0.10156003972449146
8820,0.20095866498672743,0.12476874228843543,0.09943825767971569
8830,0.20148466594206504,0.12246116009291458,0.0973554163400679
8840,0.20201066689740266,0.12019133518662997,0.09531092813983837
8850,0.20253666785274005,0.11795875563381839,0.09330421153660723
8860,0.20306266880807766,0.11576291425291146,0.09133469101211077
8870,0.20358866976341528,0.11360330861755763,0.0894017970714493
8880,0.2041146707187529,0.11147944105666019,0.08750496624065368
8890,0.2046406716740905,0.1093908186531423,0.08564364106265965
8900,0.20516667262942812,0.10733695324175505,0.08381727009171987
8910,0.20569267358476573,0.10531736140566436,0.08202530788628919
8920,0.20621867454010334,0.10333156447209957,0.08026721500041774
8930,0.20674467549544095,0.10137908850686315,0.07854245797368745
8940,0.20727067645077835,0.09945946430794314,0.07685050931972581
8950,0.20779667740611618,0.09757222739800804,0.07519084751332737
8960,0.20832267836145357,0.09571691801603742,0.073562956976232
8970,0.20884867931679119,0.09389308110799541,0.0719663280615649
8980,0.2093746802721288,0.09210026631651451,0.0704004570370072
8990,0.2099006812274664,0.09033802796979101,0.0688648460667017
9000,0.21042668218280403,0.088605925069493,0.0673590031919429
9010,0.21095268313814164,0.08690352127790069,0.06588244231067779
9020,0.21147868409347925,0.08523038490420275,0.06443468315585305
9030,0.21200468504881664,0.0835860888899244,0.06301525127263911
9040,0.21253068600415448,0.08197021079364622,0.061623677994561143
9050,0.21305668695949187,0.08038233277487057,0.060259500418579866
9060,0.21358268791482948,0.07882204157726364,0.058922261379131965
9070,0.2141086888701671,0.07728892851103297,0.05761150942118757
9080,0.2146346898255047,0.07578258943469421,0.0563267987723345
9090,0.21516069078084232,0.07430262473612562,0.05506768931393105
9100,0.21568669173617994,0.07284863931298412,0.053833746551354214
9110,0.21621269269151755,0.07142024255240105,0.05262454158337331
9120,0.21673869364685516,0.07001704831014827,0.051439651070679215
9130,0.21726469460219278,0.06863867488914716,0.05027865720359812
9140,0.21779069555753017,0.0672847450174095,0.049141147669019274
9150,0.21831669651286778,0.06595488582537305,0.04802671561656193
9160,0.2188426974682054,0.06464872882277453,0.046934959624018446
9170,0.219368698423543,0.0633659098749007,0.04586548366208924
9180,0.21989469937888062,0.06210606917836871,0.04481789705844708
9190,0.22042070033421823,0.060868851236455156,0.043791814461152774
9200,0.22094670128955585,0.059653904833850496,0.04278685580145061
9210,0.22147270224489346,0.058460883011062545,0.041802646255969834
9220,0.22199870320023107,0.057289443038296146,0.04083881620835774
9230,0.22252470415556846,0.05613924638898435,0.039895001210370915
9240,0.2230507051109063,0.05500995871283365,0.038970841942446356
9250,0.2235767060662437,0.05390124980853395,0.03806598417378734
9260,0.2241027070215813,0.052812793596117326,0.037180078721970815
9270,0.22462870797691892,0.051744268088861754,0.03631278141212111
9280,0.22515470893225653,0.050695355364976186,0.03546375303565714
9290,0.22568070988759414,0.04966574153884551,0.034632659308645335
9300,0.22620671084293176,0.04865511673207148,0.033819170829778124
9310,0.22673271179826937,0.04766317504413091,0.03302296303800116
9320,0.22725871275360676,0.04668961452280022,0.03224371616981159
9330,0.2277847137089446,0.04573413713431586,0.03148111521624675
9340,0.228310714664282,0.044796448733251,0.030734849879592505
9350,0.2288367156196196,0.04387625903217503,0.03000461452981756
9360,0.22936271657495721,0.042973281571118974,0.029290108160771787
9370,0.22988871753029483,0.04208723368676787,0.028591034346154644
9380,0.23041471848563244,0.041217836481502824,0.027907101195281066
9390,0.23094071944097005,0.04036481479225408,0.027238021308661597
9400,0.23146672039630767,0.03952789715917592,0.026583511733416342
9410,0.23199272135164528,0.03870681579415104,0.02594329391854112
9420,0.2325187223069829,0.037901306549190036,0.025317093670044394
9430,0.23304472326232029,0.03711110888463117,0.02470464110597228
9440,0.2335707242176579,0.036335965837310844,0.024105670611338777
9450,0.2340967251729955,0.035575623988528975,0.023519920792980858
9460,0.23462272612833313,0.03482983343199109,0.02294713443435065
9470,0.23514872708367074,0.03409834774160161,0.02238705845026487
9480,0.23567472803900835,0.033380923939247555,0.02183944384162555
9490,0.23620072899434597,0.0326773224624534,0.021304045650128115
9500,0.23672672994968358,0.03198730713202655,0.0207806229129718
9510,0.2372527309050212,0.03131064511963321,0.02026893861758745
9520,0.23777873186035858,0.030647106915349664,0.019768759656396823
9530,0.23830473281569642,0.02999646629518548,0.019279856781616905
9540,0.2388307337710338,0.029358500288603852,0.018802004560126342
9550,0.23935673472637142,0.02873298914602528,0.0183349813283998
9560,0.23988273568170904,0.028119716306314314,0.01787856914753304
9570,0.24040873663704665,0.027518468364331694,0.017432553758363067
9580,0.24093473759238426,0.026929035038453404,0.016996724536700078
9590,0.24146073854772188,0.026351209138161413,0.01657087444868168
9600,0.2419867395030595,0.025784786531632096,0.016154800006261412
9610,0.24251274045839688,0.025229566113422443,0.015748301222842397
9620,0.24303874141373472,0.02468534977214477,0.015351181569066617
9630,0.2435647423690721,0.024151942358276446,0.014963247928773505
9640,0.24409074332440994,0.023629151651974958,0.014584310555131142
9650,0.24461674427974733,0.02311678833100441,0.01421418302695976
9660,0.24514274523508495,0.02261466593873662,0.013852682205246594
9670,0.24566874619042256,0.022122600852247952,0.013499628189870782
9680,0.24619474714576017,0.021640412250495216,0.013154844276540546
9690,0.2467207481010978,0.021167922082632983,0.012818156913954765
9700,0.24724674905643518,0.020704955036388115,0.012489395661196194
9710,0.247772750011773,0.020251338506595204,0.012168393145363913
9720,0.2482987509671104,0.019806902563829325,0.011854985019455345
9730,0.24882475192244824,0.019371479923182548,0.011549009920499885
9740,0.24935075287778563,0.018944905913153245,0.011250309427958806
9750,0.24987675383312324,0.0185270184446985,0.010958728022390243
9760,0.25040275478846086,0.018117657980401745,0.010674113044393203
9770,0.25092875574379847,0.017716667503819384,0.01039631465383142
9780,0.2514547566991361,0.017323892488961323,0.01012518578934621
9790,0.2519807576544735,0.016939180869928468,0.009860582128163008
9800,0.2525067586098113,0.016562383010728824,0.009602362046196591
9810,0.2530327595651487,0.016193351675244792,0.00935038657846286
9820,0.25355876052048654,0.015831941997378834,0.00910451937979721
9830,0.25408476147582393,0.015478011451379708,0.008864626685890773
9840,0.25461076243116154,0.015131419822329002,0.008630577274642214
9850,0.25513676338649915,0.014792029176840967,0.008402242427835481
9860,0.25566276434183677,0.014459703833911163,0.008179495893143093
9870,0.2561887652971744,0.014134310335997878,0.0079622138464611
9880,0.256714766252512,0.013815717420252196,0.007750274854578576
9890,0.2572407672078496,0.013503795989981793,0.007543559838184963
9900,0.257766768163187,0.013198419086295552,0.00734195203521884
9910,0.25829276911852483,0.012899461859944882,0.007145336964560008
9920,0.2588187700738622,0.012606801543391147,0.006953602390069777
9930,0.25934477102920006,0.012320317423055794,0.006766638284978355
9940,0.25987077198453745,0.012039890811805287,0.006584336796626303
9950,0.26039677293987507,0.01176540502162322,0.006406592211557267
9960,0.2609227738952127,0.011496745336513507,0.006233300920968301
9970,0.2614487748505503,0.011233798985626636,0.006064361386516362
9980,0.2619747758058879,0.010976455116572937,0.005899674106484078
9990,0.2625007767612253,0.010724604768995507,0.00573914158230591


==> data/discrepancy_0.100.csv <==
,phase,pdfexact,pdfapprox
0,-0.5259483552420545,0.0004552167641721395,0.002799067816148577
10,-0.5248963533313793,0.0004741742535197742,0.0028775053042823
20,-0.5238443514207042,0.0004938638411065578,0.002957977138648391
30,-0.522792349510029,0.0005143113301692553,0.003040531181272151
40,-0.5217403475993538,0.0005355433333703633,0.003125216280845941
50,-0.5206883456886786,0.0005575872943906583,0.003212082289303604
60,-0.5196363437780034,0.0005804715099625316,0.0033011800785754095
70,-0.5185843418673283,0.0006042251523488412,0.003392561557523226
80,-0.5175323399566532,0.0006288782922711393,0.003486279689054968
90,-0.5164803380459779,0.00065446192229192,0.0035823885074176957
100,-0.5154283361353027,0.0006810079806546391,0.003680943135668363
110,-0.5143763342246275,0.0007085493755854514,0.0037819998033213676
120,-0.5133243323139524,0.0007371200100606423,0.0038856158641717817
130,-0.5122723304032772,0.0007667548070429844,0.003991849814293049
140,-0.511220328492602,0.0007974897351908793,0.004100761310207984
150,-0.5101683265819268,0.000829361835043278,0.004212411187231557
160,-0.5091163246712516,0.0008624092456835597,0.004326861477984226
170,-0.5080643227605764,0.0008966712318853152,0.004444175431073933
180,-0.5070123208499013,0.0009321882117427406,0.004564417529945375
190,-0.5059603189392261,0.0009690017847879678,0.004687653511894535
200,-0.5049083170285509,0.0010071547605981625,0.004813950387246586
210,-0.5038563151178757,0.001046691187893765,0.004943376458695315
220,-0.5028043132072005,0.0010876563841301637,0.005076001340801617
230,-0.5017523112965254,0.0011300969655844437,0.0052118959796491416
240,-0.5007003093858502,0.0011740608779384025,0.005351132672654315
250,-0.49964830747517497,0.0012195974273588304,0.00549378508852856
260,-0.49859630556449985,0.001266757312076471,0.0056399282873898695
270,-0.4975443036538246,0.0013155926544631913,0.005789638741021052
280,-0.4964923017431495,0.0013661570336090992,0.0059429943532716255
290,-0.4954402998324743,0.0014185055183982241,0.006100074480600519
300,-0.49438829792179906,0.0014726947010831604,0.006260959952756192
310,-0.49333629601112394,0.0015287827313580844,0.0064257330935909756
320,-0.4922842941004487,0.001586829350928739,0.006594477742006222
330,-0.4912322921897736,0.0016468959285789863,0.006767279273024526
340,-0.4901802902790984,0.0017090454957311438,0.006944224618985399
350,-0.48912828836842315,0.0017733427824990454,0.007125402290860457
360,-0.48807628645774803,0.0018398542542316053,0.0073109023996840265
370,-0.4870242845470728,0.0019086481485429505,0.007500816678095242
380,-0.4859722826363977,0.0019797945128280613,0.007695238501986803
390,-0.48492028072572246,0.002053365242258221,0.007894262912256502
400,-0.48386827881504735,0.002129434118254447,0.008097986636656274
410,-0.4828162769043721,0.0022080768474332818,0.008306508111734452
420,-0.4817642749936969,0.0022893711010210606,0.008519927504865979
430,-0.4807122730830218,0.002373396554730671,0.008738346736365372
440,-0.47966027117234655,0.0024602349290970184,0.008961869501677586
450,-0.47860826926167144,0.0025499700302622527,0.009190601293640535
460,-0.4775562673509962,0.0026426877912083227,0.009424649424814609
470,-0.476504265440321,0.0027384763134257676,0.009664123049872388
480,-0.47545226352964587,0.00283742590901454,0.009909133188043314
490,-0.47440026161897064,0.002939629143207623,0.010159792745606987
500,-0.4733482597082955,0.0030451808773090446,0.010416216538428284
510,-0.4722962577976203,0.003154178312038344,0.01067852131452865
520,-0.4712442558869452,0.0032667210312711113,0.01094682577668598
530,-0.47019225397626996,0.003382911046165671,0.01122125060505708
540,-0.46914025206559473,0.003502852839667263,0.011501918479814782
550,-0.4680882501549196,0.003626653411376498,0.011788954103793286
560,-0.4670362482442444,0.0037544223227726375,0.012082484225133918
570,-0.4659842463335693,0.003886271742777428,0.012382637659923458
580,-0.46493224442289405,0.004022316493649544,0.012689545314818031
590,-0.4638802425122188,0.0041626740971947886,0.013003340209643563
600,-0.4628282406015437,0.004307464821278534,0.013324157499965565
610,-0.4617762386908685,0.004456811726626495,0.013652134499619481
620,-0.46072423678019336,0.004610840713898985,0.013987410703192657
630,-0.45967223486951814,0.004769680571022769,0.014330127808450232
640,-0.4586202329588429,0.004933463020765922,0.014680429738694798
650,-0.4575682310481678,0.005102322768535574,0.015038462665051626
660,-0.45651622913749257,0.005276397550385764,0.015404375028669901
670,-0.45546422722681745,0.005455828181215043,0.015778317562829863
680,-0.4544122253161422,0.00564075860313411,0.01616044331494733
690,-0.453360223405467,0.00583133593398791,0.016550907668464305
700,-0.4523082214947919,0.006027710516008702,0.01694986836461672
710,-0.45125621958411666,0.0062300359645830715,0.017357485524068572
720,-0.45020421767344154,0.006438469217109117,0.017773921668401468
730,-0.4491522157627663,0.006653170581923282,0.01819934174145001
740,-0.4481002138520912,0.006874303787275891,0.018633913130470747
750,-0.447048211941416,0.007102036030329425,0.0190778056871352
760,-0.44599621003074086,0.007336538026158575,0.019531191748333825
770,-0.44494420812006563,0.0075779840567272265,0.019994246156781352
780,-0.4438922062093904,0.007826552019816411,0.020467146281410144
790,-0.4428402042987153,0.008082423477878964,0.020950072037540894
800,-0.44178820238804006,0.008345783706794846,0.02144320590681816
810,-0.44073620047736495,0.00861682174449835,0.02194673295689799
820,-0.4396841985666897,0.008895730439452316,0.022460840860876487
830,-0.4386321966560145,0.009182706498939592,0.022985719916444915
840,-0.4375801947453394,0.00947795053714338,0.023521563064760144
850,-0.43652819283466415,0.009781667122987383,0.024068565909016633
860,-0.43547619092398904,0.010094064827704858,0.02462692673270631
870,-0.4344241890133138,0.010415356272109412,0.025196846517554324
880,-0.4333721871026386,0.010745758173526694,0.025778528961115266
890,-0.43232018519196347,0.011085491392369428,0.02637218049401783
900,-0.43126818328128824,0.011434780978311758,0.026978010296843036
910,-0.4302161813706131,0.011793856216032402,0.027596230316621534
920,-0.4291641794599379,0.012162950670497314,0.028227055282937185
930,-0.4281121775492627,0.012542302231741248,0.028870702723620432
940,-0.42706017563858756,0.012932153159118082,0.02952739298001843
950,-0.42600817372791233,0.013332750124980561,0.0301973492218269
960,-0.4249561718172372,0.013744344257758017,0.030880797461467196
970,-0.423904169906562,0.014167191184390297,0.03157796656799615
980,-0.42285216799588676,0.01460155107208341,0.03228908828053035
990,-0.42180016608521165,0.015047688669348492,0.033014397221171936
1000,-0.4207481641745364,0.015505873346289467,0.03375413090741921
1010,-0.4196961622638613,0.015976379134089218,0.03450852976404533
1020,-0.4186441603531861,0.01645948476367294,0.035277837134431736
1030,-0.41759215844251096,0.01695547370348692,0.036062299291337134
1040,-0.41654015653183574,0.017464634196377168,0.03686216544708881
1050,-0.4154881546211606,0.01798725929550392,0.03767768776317715
1060,-0.4144361527104854,0.01852364689926207,0.03850912135923992
1070,-0.41338415079981017,0.019074099785173812,0.03935672432141644
1080,-0.41233214888913505,0.0196389256426882,0.04022075771005756
1090,-0.4112801469784598,0.020218437104871548,0.041101485566773954
1100,-0.4102281450677847,0.02081295177892945,0.041999174920804225
1110,-0.4091761431571095,0.021422792275512133,0.04291409579468875
1120,-0.40812414124643426,0.02204828623678856,0.04384652120922865
1130,-0.40707213933575914,0.022689766363204817,0.04479672718771563
1140,-0.4060201374250839,0.02334757043891676,0.045764992759414404
1150,-0.4049681355144088,0.024022041355832326,0.046751599962278206
1160,-0.4039161336037336,0.024713527136227507,0.047756833844884425
1170,-0.40286413169305835,0.025422380953891488,0.04878098246756739
1180,-0.40181212978238323,0.026148961153747527,0.04982433690273532
1190,-0.400760127871708,0.026893631269914155,0.050887191234351314
1200,-0.3997081259610329,0.02765676004215425,0.0519698425565603
1210,-0.39865612405035766,0.028438721430671863,0.05307259097144661
1220,-0.39760412213968244,0.02923989462920744,0.05419573958590092
1230,-0.3965521202290073,0.030060664076379324,0.05533959450758186
1240,-0.3955001183183321,0.030901419465247413,0.056504464839953104
1250,-0.394448116407657,0.03176255575101867,0.05769066267637648
1260,-0.39339611449698175,0.03264447315688979,0.05889850309324697
1270,-0.3923441125863065,0.03354757717793888,0.06012830414214733
1280,-0.3912921106756314,0.03447227858305166,0.061380386841007724
1290,-0.3902401087649563,0.03541899341483037,0.06265507516425153
1300,-0.38918810685428107,0.036388142987421414,0.06395269603190833
1310,-0.38813610494360584,0.03738015388223432,0.06527357929767719
1320,-0.3870841030329306,0.038395457941515825,0.06661805773592319
1330,-0.3860321011222555,0.03943449225970085,0.0679864670275879
1340,-0.3849800992115804,0.04049769917252277,0.06937914574499741
1350,-0.38392809730090516,0.04158552624383455,0.07079643533554932
1360,-0.38287609539022993,0.042698426250092056,0.07223868010426124
1370,-0.3818240934795548,0.04383685716244908,0.07370622719516438
1380,-0.3807720915688796,0.045001282126431334,0.07519942657152448
1390,-0.3797200896582045,0.0461921694391519,0.0767186309948704
1400,-0.37866808774752925,0.0474099925240088,0.07826419600281845
1410,-0.377616085836854,0.04865522990282046,0.07983647988566905
1420,-0.3765640839261789,0.04992836516538556,0.0814358436617643
1430,-0.3755120820155037,0.05122988693640341,0.08306265105158732
1440,-0.37446008010482856,0.05256028883970752,0.08471726845058489
1450,-0.37340807819415334,0.05392006945980287,0.08640006490070233
1460,-0.3723560762834781,0.05530973230063153,0.08811141206060775
1470,-0.371304074372803,0.056729785741553705,0.08985168417459494
1480,-0.37025207246212777,0.05818074299051271,0.09162125804014724
1490,-0.36920007055145265,0.059663122034300374,0.09342051297414423
1500,-0.3681480686407774,0.061177445585954185,0.09524983077770141
1510,-0.3670960667301022,0.06272424102919279,0.09710959569962095
1520,-0.3660440648194271,0.06430404035989278,0.09900019439844454
1530,-0.36499206290875186,0.06591738012456838,0.1009220159030905
1540,-0.36394006099807674,0.06756480135577472,0.1028754515720595
1550,-0.3628880590874015,0.06924684950449651,0.1048608950511997
1560,-0.3618360571767263,0.07096407436939411,0.10687874223001093
1570,-0.3607840552660512,0.0727170300229526,0.10892939119647983
1580,-0.35973205335537606,0.07450627473444531,0.11101324219043038
1590,-0.35868005144470083,0.07633237088974773,0.11313069755537612
1600,-0.3576280495340256,0.07819588490791402,0.11528216168886253
1610,-0.3565760476233504,0.0800973871545453,0.11746804099128784
1620,-0.35552404571267526,0.08203745185187958,0.11968874381318921
1630,-0.35447204380200015,0.08401665698562044,0.12194468040098434
1640,-0.3534200418913249,0.08603558420847238,0.12423626284115467
1650,-0.3523680399806497,0.08809481874033982,0.12656390500286172
1660,-0.3513160380699746,0.09019494926520763,0.12892802247898616
1670,-0.35026403615929935,0.09233656782467382,0.13132903252558004
1680,-0.34921203424862424,0.0945202697081048,0.13376735399971854
1690,-0.348160032337949,0.09674665333942845,0.1362434072957507
1700,-0.3471080304272738,0.09901632016052778,0.13875761427992997
1710,-0.34605602851659867,0.10132987451122676,0.14131039822342595
1720,-0.34500402660592344,0.10368792350591154,0.14390218373370564
1730,-0.3439520246952483,0.10609107690667914,0.14653339668427343
1740,-0.3429000227845731,0.10853994699311234,0.14920446414277289
1750,-0.3418480208738979,0.11103514842862205,0.15191581429743276
1760,-0.34079601896322276,0.11357729812335039,0.15466787638186116
1770,-0.33974401705254753,0.11616701509367937,0.15746108059817887
1780,-0.3386920151418724,0.11880492031830212,0.16029585803848445
1790,-0.3376400132311972,0.12149163659087855,0.1631726406046555
1800,-0.33658801132052196,0.12422778836930433,0.16609186092647252
1810,-0.33553600940984685,0.1270140016215295,0.16905395227807182
1820,-0.3344840074991716,0.1298509036680446,0.17205934849272064
1830,-0.3334320055884965,0.13273912302095178,0.1751084838759117
1840,-0.3323800036778213,0.13567928921967962,0.17820179311678283
1850,-0.33132800176714605,0.1386720326633326,0.18133971119785205
1860,-0.33027599985647094,0.14171798443974418,0.18452267330307814
1870,-0.3292239979457958,0.14481777615118369,0.18775111472424202
1880,-0.3281719960351206,0.14797203973678874,0.19102547076565168
1890,-0.32711999412444537,0.15118140729172289,0.19434617664717277
1900,-0.32606799221377025,0.1544465108831088,0.19771366740559163
1910,-0.325015990303095,0.1577679823627409,0.2011283777943108
1920,-0.3239639883924199,0.16114645317660123,0.20459074218138054
1930,-0.3229119864817447,0.16458255417125517,0.20810119444587885
1940,-0.32185998457106946,0.16807691539712036,0.21166016787263583
1950,-0.32080798266039434,0.1716301659086379,0.2152680950453177
1960,-0.3197559807497191,0.17524293356145285,0.21892540773787666
1970,-0.318703978839044,0.17891584480655462,0.22263253680436743
1980,-0.3176519769283688,0.1826495244814721,0.22638991206715267
1990,-0.31659997501769355,0.18644459559858542,0.23019796220349406
2000,-0.31554797310701843,0.19030167913055282,0.23405711463054868
2010,-0.3144959711963432,0.1942213937929255,0.2379677953887805
2020,-0.3134439692856681,0.19820435582401966,0.24193042902379364
2030,-0.31239196737499286,0.20225117876210338,0.245945438466611
2040,-0.31133996546431764,0.20636247321985815,0.25001324491240023
2050,-0.3102879635536425,0.21053884665636632,0.2541342676976722
2060,-0.3092359616429673,0.2147809031464737,0.258308924175964
2070,-0.3081839597322922,0.21908924314773875,0.26253762959201665
2080,-0.30713195782161695,0.2234644632649756,0.2668207969544791
2090,-0.3060799559109417,0.22790715601244188,0.2711588369071404
2100,-0.3050279540002666,0.2324179095738302,0.27555215759872237
2110,-0.3039759520895914,0.23699730755995826,0.28000116455124757
2120,-0.30292395017891627,0.2416459287644818,0.28450626052699757
2130,-0.30187194826824104,0.24636434691742914,0.28906784539409935
2140,-0.3008199463575658,0.25115313043691573,0.29368631599074113
2150,-0.2997679444468907,0.25601284217882286,0.29836206598806037
2160,-0.2987159425362156,0.26094403918485104,0.30309548575171913
2170,-0.29766394062554036,0.2659472724286715,0.3078869622021908
2180,-0.29661193871486513,0.27102308656062396,0.3127368786737883
2190,-0.29555993680419,0.2761720196507725,0.31764561477246045
2200,-0.2945079348935148,0.28139460293051277,0.3226135462323863
2210,-0.2934559329828397,0.286691360532885,0.32764104477138717
2220,-0.29240393107216445,0.29206280923155553,0.3327284779452024
2230,-0.2913519291614892,0.29750945817870617,0.33787620900064175
2240,-0.2902999272508141,0.3030318086417612,0.343084596727661
2250,-0.2892479253401389,0.3086303537392204,0.348353995310387
2260,-0.28819592342946376,0.3143055781756207,0.3536847541771208
2270,-0.28714392151878854,0.32005795797565245,0.35907721784936686
2280,-0.2860919196081133,0.32588796021775424,0.36453172578990806
2290,-0.2850399176974382,0.331796042767028,0.3700486122499747
2300,-0.28398791578676297,0.33778265400777646,0.37562820611554215
2310,-0.28293591387608785,0.34384823257566655,0.38127083075278595
2320,-0.2818839119654126,0.34999320708972026,0.38697680385275224
2330,-0.2808319100547374,0.3562179958841421,0.39274643727526093
2340,-0.2797799081440623,0.36252300674018484,0.39858003689210186
2350,-0.27872790623338706,0.3689086366181042,0.40447790242955634
2360,-0.27767590432271194,0.3753752713894094,0.4104403273102827
2370,-0.2766239024120367,0.381923285569334,0.41646759849462456
2380,-0.2755719005013615,0.38855304204995195,0.42255999632136526
2390,-0.2745198985906864,0.3952648918337466,0.42871779434799256
2400,-0.27346789668001126,0.4020591737679859,0.4349412591905116
2410,-0.27241589476933603,0.40893621427986565,0.44123065036284925
2420,-0.2713638928586608,0.41589632711264446,0.447586220115904
2430,-0.2703118909479856,0.4229398130628684,0.45400821327628943
2440,-0.26925988903731046,0.4300669597188477,0.4604968670848167
2450,-0.26820788712663535,0.4372780412002794,0.46705241103477313
2460,-0.2671558852159601,0.44457331789963983,0.4736750667100375
2470,-0.2661038833052849,0.4519530362249008,0.4803650476230944
2480,-0.26505188139460967,0.4594174283440288,0.48712255905299523
2490,-0.26399987948393455,0.46696671193149414,0.4939477978833191
2500,-0.26294787757325944,0.47460108991649624,0.5008409524401922
2510,-0.2618958756625842,0.48232075023350535,0.5078022023304127
2520,-0.260843873751909,0.49012586557483845,0.5148317182797421
2530,-0.25979187184123376,0.4980165931459249,0.5219296619714215
2540,-0.25873986993055864,0.5059930744226119,0.5290961858849643
2550,-0.2576878680198835,0.5140554349115586,0.536331433135289
2560,-0.2566358661092083,0.5222037839129746,0.5436355373122431
2570,-0.2555838641985331,0.5304382142865943,0.5510086223205821
2580,-0.25453186228785796,0.5387588022204179,0.558450802220465
2590,-0.25347986037718273,0.5471656070027073,0.5659621810685256
2600,-0.2524278584665076,0.5556586707972702,0.5735428527595704
2610,-0.2513758565558324,0.5642380184220482,0.5811929008689865
2620,-0.25032385464515716,0.5729036571314008,0.5889123984958943
2630,-0.24927185273448205,0.5816555764018415,0.5967014081071317
2640,-0.24821985082380682,0.590493747721808,0.6045599813821217
2650,-0.2471678489131317,0.5994181243850804,0.61248815905868
2660,-0.24611584700245648,0.6084286412884843,0.6204859707798472
2670,-0.24506384509178125,0.6175252147336562,0.6285534349417856
2680,-0.24401184318110614,0.6267077422330604,0.6366905585428251
2690,-0.24295984127043102,0.6359761023204149,0.6448973370337158
2700,-0.2419078393597558,0.6453301543659038,0.653173754169151
2710,-0.24085583744908057,0.6547697383956593,0.6615197818606263
2720,-0.23980383553840534,0.6642946749163376,0.6699353800307101
2730,-0.23875183362773023,0.6739047647444019,0.678420496468782
2740,-0.2376998317170551,0.6835997888406425,0.6869750666883131
2750,-0.23664782980637988,0.6933795081495537,0.6955990137857497
2760,-0.23559582789570466,0.7032436634442113,0.7042922483010688
2770,-0.23454382598502943,0.7131919751763149,0.7130546680800809
2780,-0.23349182407435431,0.723224143331937,0.7218861581385366
2790,-0.2324398221636792,0.733339847292574,0.7307865905281168
2800,-0.23138782025300397,0.7435387457021102,0.7397558242043605
2810,-0.23033581834232875,0.753820476339545,0.7487937048966095
2820,-0.22928381643165352,0.7641846559975711,0.7579000649800367
2830,-0.2282318145209784,0.7746308803671135,0.7670747233498227
2840,-0.2271798126103033,0.7851587239281459,0.7763174852975527
2850,-0.22612781069962806,0.7957677398465877,0.7856281423898982
2860,-0.22507580878895284,0.8064574598774719,0.79500647234965
2870,-0.22402380687827772,0.8172273942746464,0.8044522389391823
2880,-0.2229718049676025,0.8280770317068328,0.8139651918464057
2890,-0.22191980305692738,0.8390058391802849,0.8235450665732693
2900,-0.22086780114625215,0.8500132619682337,0.8331915843269069
2910,-0.21981579923557693,0.8610987235469033,0.8429044519134582
2920,-0.2187637973249018,0.872261625538373,0.8526833616346632
2930,-0.21771179541422658,0.8835013476605857,0.8625279911872861
2940,-0.21665979350355147,0.894817247684025,0.8724380035654182
2950,-0.21560779159287624,0.906208661395545,0.8824130469657637
2960,-0.21455578968220101,0.9176749025694695,0.8924527546959309
2970,-0.2135037877715259,0.9292152629456769,0.9025567450858274
2980,-0.21245178586085078,0.9408290122151298,0.9127246214022127
2990,-0.21139978395017556,0.9525153980125719,0.922955971766466
3000,-0.21034778203950033,0.9642736459166119,0.9332503690756383
3010,-0.2092957801288251,0.9761029594574248,0.9436073709268609
3020,-0.20824377821815,0.9880025201316099,0.9540265195451578
3030,-0.20719177630747487,0.999971487424929,0.964507341714738
3040,-0.20613977439679965,1.0120089988424392,0.9750493487138162
3050,-0.20508777248612442,1.0241141699461551,0.9856520362530306
3060,-0.2040357705754492,1.0362860944005061,0.9963148844175203
3070,-0.20298376866477408,1.048523844025637,1.0070373576127138
3080,-0.20193176675409896,1.060826468857957,1.0178189045138957
3090,-0.20087976484342374,1.0731929972190215,1.0286589580195982
3100,-0.1998277629327485,1.0856224357917703,1.0395569352088836
3110,-0.19877576102207328,1.0981137697046215,1.0505122373025715
3120,-0.19772375911139817,1.1106659626237516,1.0615242496284647
3130,-0.19667175720072305,1.1232779568525388,1.0725923415906278
3140,-0.19561975529004783,1.1359486734395956,1.0837158666427715
3150,-0.1945677533793726,1.148677012294089,1.0948941622657895
3160,-0.19351575146869748,1.1614618523090912,1.1061265499495125
3170,-0.19246374955802226,1.1743020514930673,1.1174123351787182
3180,-0.19141174764734714,1.1871964471085872,1.1287508074234385
3190,-0.19035974573667191,1.2001438558194442,1.1401412401336404
3200,-0.1893077438259967,1.213143073845571,1.151582890738283
3210,-0.18825574191532157,1.2261928771251462,1.1630750006488406
3220,-0.18720374000464635,1.23929202148549,1.1746167952673068
3230,-0.18615173809397123,1.2524392428207696,1.1862074839987247
3240,-0.185099736183296,1.2656332572781608,1.197846260268301
3250,-0.18404773427262078,1.2788727614513205,1.2095323015431214
3260,-0.18299573236194566,1.292156432581726,1.2212647693585235
3270,-0.18194373045127055,1.3054829287675969,1.2330428093491546
3280,-0.18089172854059532,1.3188508891804611,1.2448655512847544
3290,-0.1798397266299201,1.3322589342891353,1.2567321091106858
3300,-0.17878772471924487,1.3457056660916384,1.2686415809932665
3310,-0.17773572280856975,1.3591896683538727,1.2805930493699107
3320,-0.17668372089789464,1.3727095068564426,1.2925855810041271
3330,-0.1756317189872194,1.3862637296483027,1.3046182270453888
3340,-0.17457971707654418,1.3998508673079384,1.3166900230939014
3350,-0.17352771516586896,1.4134694332115922,1.3287999892703102
3360,-0.17247571325519384,1.4271179238088632,1.3409471302903426
3370,-0.17142371134451873,1.4407948189052453,1.353130435544435
3380,-0.1703717094338435,1.4544985819514598,1.365348879182336
3390,-0.16931970752316827,1.4682276603401798,1.3776014202027227
3400,-0.16826770561249305,1.4819804857089887,1.3898870025478405
3410,-0.16721570370181793,1.4957554742508201,1.4022045552031752
3420,-0.16616370179114281,1.5095510270300583,1.4145529923021793
3430,-0.1651116998804676,1.5233655303062879,1.4269312132360488
3440,-0.16405969796979236,1.5371973558636036,1.4393381027685708
3450,-0.16300769605911725,1.551044861346736,1.4517725311560419
3460,-0.16195569414844202,1.5649063906033207,1.4642333542722707
3470,-0.1609036922377669,1.5787802740323515,1.4767194137386477
3480,-0.15985169032709168,1.5926648289386327,1.4892295370593067
3490,-0.15879968841641645,1.6065583598928568,1.5017625377613582
3500,-0.15774768650574134,1.6204591590981525,1.5143172155401967
3510,-0.15669568459506622,1.6343655067616947,1.5268923564098904
3520,-0.155643682684391,1.6482756714720526,1.5394867328586148
3530,-0.15459168077371577,1.662187910582098,1.5520991040091505
3540,-0.15353967886304054,1.6761004705970992,1.5647282157844238
3550,-0.15248767695236543,1.6900115875680006,1.577372801078064
3560,-0.1514356750416903,1.703919487489616,1.5900315799299898
3570,-0.15038367313101508,1.7178223867041262,1.6027032597069706
3580,-0.14933167122033986,1.7317184923086515,1.6153865352881767
3590,-0.14827966930966463,1.745606002568243,1.6280800892556737
3600,-0.14722766739898951,1.7594831073325827,1.6407825920898504
3610,-0.1461756654883144,1.773347988457669,1.6534927023697503
3620,-0.14512366357763917,1.7871988202310587,1.6662090669782679
3630,-0.14407166166696395,1.8010337698017513,1.6789303213121984
3640,-0.14301965975628872,1.8148509976135452,1.6916550894970943
3650,-0.1419676578456136,1.828648657841972,1.7043819846068975
3660,-0.1409156559349385,1.8424248988352994,1.7171096088883184
3670,-0.13986365402426326,1.8561778635586272,1.7298365539899083
3680,-0.13881165211358804,1.8699056900411082,1.7425614011957888
3690,-0.1377596502029128,1.8836065118264786,1.7552827216640128
3700,-0.1367076482922377,1.8972784584265039,1.7679990766694802
3710,-0.13565564638156258,1.91091965577664,1.7807090178513953
3720,-0.13460364447088735,1.9245282266954744,1.7934110874651825
3730,-0.13355164256021212,1.938102291344881,1.8061038186388343
3740,-0.132499640649537,1.951639967694096,1.8187857356336283
3750,-0.13144763873886178,1.9651393719846924,1.8314553541091636
3760,-0.13039563682818667,1.9785986191978722,1.844111181392638
3770,-0.12934363491751144,1.9920158235237904,1.8567517167523437
3780,-0.12829163300683621,2.0053890988316625,1.8693754516752759
3790,-0.1272396310961611,2.018716559141686,1.8819808701488254
3800,-0.12618762918548598,2.031996319098582,1.8945664489464784
3810,-0.12513562727481076,2.0452264944453535,1.9071306579174427
3820,-0.12408362536413553,2.058405202498275,1.919671960280146
3830,-0.1230316234534603,2.0715305626225744,1.9321888129195308
3840,-0.12197962154278519,2.084600696708502,1.944679666688069
3850,-0.12092761963211007,2.0976137296477297,1.9571429667104248
3860,-0.11987561772143485,2.110567789809784,1.9695771526916803
3870,-0.11882361581075962,2.1234610095188358,1.9819806592290496
3880,-0.1177716139000844,2.136291525529416,1.994351916127006
3890,-0.11671961198940928,2.149057479502763,2.006689348715724
3900,-0.11566761007873416,2.161757018481487,2.01899137817277
3910,-0.11461560816805894,2.174388295364707,2.0312564218479343
3920,-0.11356360625738371,2.186949469380887,2.043482893591128
3930,-0.11251160434670848,2.1994387065605157,2.0556692040832556
3940,-0.11145960243603337,2.2118541802072453,2.0678137611699676
3950,-0.11040760052535825,2.2241940713671777,2.0799149701981974
3960,-0.10935559861468303,2.2364565692973253,2.0919712343553893
3970,-0.1083035967040078,2.2486398719307226,2.103980955011318
3980,-0.10725159479333257,2.2607421863415396,2.115942532062408
3990,-0.10619959288265746,2.272761729206373,2.127854364278445
4000,-0.10514759097198234,2.284696727263781,2.139714849651585
4010,-0.10409558906130711,2.2965454177714455,2.151522385747547
4020,-0.10304358715063189,2.3083060489602323,2.163275370058891
4030,-0.10199158523995677,2.3199768804859175,2.1749722003602834
4040,-0.10093958332928155,2.331556183877218,2.186611275065632
4050,-0.09988758141860643,2.34304224298103,2.1981909935869752
4060,-0.0988355795079312,2.3544333544043092,2.209709756695042
4070,-0.09778357759725598,2.3657278279523837,2.221165966881335
4080,-0.09673157568658086,2.3769239870630967,2.232558028721659
4090,-0.09567957377590575,2.388020169237921,2.243884349240961
4100,-0.09462757186523052,2.399014726468582,2.255143338279371
4110,-0.0935755699545553,2.409906025658964,2.266333408859325
4120,-0.09252356804388007,2.420692449044203,2.2774529775536694
4130,-0.09147156613320495,2.4313723946036334,2.288500464854604
4140,-0.09041956422252984,2.441944276470087,2.2994742955433725
4150,-0.08936756231185461,2.452406525334017,2.3103728990605537
4160,-0.08831556040117938,2.462757588843059,2.3211947098768517
4170,-0.08726355849050416,2.472995931996079,2.33193816786426
4180,-0.08621155657982904,2.483120037532476,2.3426017186674786
4190,-0.08515955466915393,2.4931284063152694,2.3531838140754533
4200,-0.0841075527584787,2.503019557710157,2.363682912392928
4210,-0.08305555084780347,2.5127920299570867,2.3740974788118683
4220,-0.08200354893712825,2.5224443805382966,2.3844259857826544
4230,-0.08095154702645313,2.5319751865379527,2.3946669133849
4240,-0.07989954511577801,2.541383044998039,2.404818749697785
4250,-0.07884754320510279,2.5506665732668212,2.4148799911697636
4260,-0.07779554129442756,2.5598244093410107,2.4248491429875334
4270,-0.07674353938375233,2.568855212202684,2.4347247194441395
4280,-0.07569153747307722,2.57775766214852,2.4445052443060757
4290,-0.0746395355624021,2.5865304611127575,2.4541892511792742
4300,-0.07358753365172688,2.595172332983851,2.4637752838738405
4310,-0.07253553174105165,2.603682023914026,2.4732618967674123
4320,-0.07148352983037654,2.61205830262192,2.482647655167031
4330,-0.07043152791970131,2.6202999606880173,2.491931135669374
4340,-0.0693795260090262,2.628405812843574,2.5011109265192397
4350,-0.06832752409835097,2.6363746972515623,2.5101856279661567
4360,-0.06727552218767574,2.6442054757811007,2.5191538526189845
4370,-0.06622352027700062,2.6518970342740733,2.5280142257983846
4380,-0.06517151836632551,2.659448282803929,2.536765385887046
4390,-0.06411951645565028,2.666858155928098,2.545405984677522
4400,-0.06306751454497506,2.674125612931411,2.553934687717567
4410,-0.06201551263429983,2.6812496380628756,2.56235017465285
4420,-0.060963510723624714,2.6882292407641835,2.570651139566917
4430,-0.0599115088129496,2.695063455890681,2.578836291318282
4440,-0.05885950690227437,2.701751343924178,2.5869043538745258
4450,-0.057807504991599146,2.708291991177744,2.5948540666432773
4460,-0.05675550308092392,2.7146845099934294,2.6026841847999678
4470,-0.055703501170248804,2.7209280389302757,2.6103934796122252
4480,-0.05465149925957369,2.7270217429461785,2.6179807387608047
4490,-0.05359949734889846,2.7329648135696503,2.625444766656924
4500,-0.052547495438223235,2.7387564690652093,2.6327843847558965
4510,-0.05149549352754801,2.744395954589172,2.6399984318669505
4520,-0.05044349161687289,2.749882542338225,2.6470857644591055
4530,-0.04939148970619778,2.75521553168868,2.6540452569630113
4540,-0.04833948779552255,2.7603942493282134,2.660875802068626
4550,-0.047287485884847325,2.765418049379434,2.6675763110186246
4560,-0.0462354839741721,2.770286313514028,2.6741457138974325
4570,-0.04518348206349698,2.7749984510598478,2.6805829599157787
4580,-0.04413148015282187,2.7795538990984663,2.686887017690658
4590,-0.04307947824214664,2.783952122555342,2.6930568755205955
4600,-0.042027476331471414,2.7881926142807867,2.699091541656117
4610,-0.0409754744207963,2.792274895123021,2.7049900445653234
4620,-0.03992347251012107,2.796198513992716,2.710751433194468
4630,-0.038871470599445956,2.7999630479191424,2.716374777223433
4640,-0.03781946868877073,2.8035681020977434,2.7218591673160204
4650,-0.0367674667780955,2.8070133099297743,2.727203715364957
4660,-0.03571546486742039,2.8102983330531948,2.7324075547315174
4670,-0.03466346295674527,2.8134228613656593,2.737469840479686
4680,-0.033611461046070046,2.816386613038077,2.742389749604753
4690,-0.03255945913539482,2.8191893345220547,2.7471664812562753
4700,-0.03150745722471959,2.8218308005463837,2.7517992569553025
4710,-0.030455455314044477,2.8243108141076747,2.7562873208057996
4720,-0.029403453403369362,2.826629206451553,2.7606299397001735
4730,-0.028351451492694135,2.8287858370452597,2.76482640351883
4740,-0.02729944958201891,2.8307805935439156,2.768876025323691
4750,-0.026247447671343682,2.8326133917470995,2.7727781415455865
4760,-0.025195445760668567,2.834284175547654,2.7765321121654614
4770,-0.02414344384999334,2.835792916873327,2.7801373208893203
4780,-0.023091441939318225,2.837139615619822,2.783593175316843
4790,-0.022039440028642998,2.838324299576292,2.7868991071036158
4800,-0.020987438117967883,2.8393470243422128,2.7900545721168992
4810,-0.019935436207292656,2.840207873238523,2.793059050584894
4820,-0.01888343429661743,2.8409069572083867,2.795912047239426
4830,-0.017831432385942314,2.8414444147127917,2.7986130914520126
4840,-0.016779430475267088,2.8418204116169847,2.801161737363251
4850,-0.015727428564591972,2.842035141070181,2.8035575640054726
4860,-0.014675426653916746,2.8420888233782637,2.805800175418631
4870,-0.01362342474324163,2.8419817058677905,2.807889200759365
4880,-0.012571422832566403,2.841714062744488,2.809824294403204
4890,-0.011519420921891177,2.841286194943029,2.811605136039869
4900,-0.010467419011216061,2.8406984299714515,2.813231430761634
4910,-0.009415417100540835,2.8399511217466755,2.814702909144728
4920,-0.00836341518986572,2.839044650425086,2.8160193273237146
4930,-0.007311413279190493,2.837979422224767,2.817180467058856
4940,-0.006259411368515266,2.8367558692419705,2.8181861357964104
4950,-0.005207409457840151,2.8353744492605157,2.8190361667218498
4960,-0.004155407547164924,2.833835645555189,2.819730418805978
4970,-0.003103405636489809,2.832139966688431,2.820268776843925
4980,-0.0020514037258145823,2.8302879463007007,2.8206511514870094
4990,-0.0009994018151393558,2.8282801428947844,2.8208774792674514
5000,5.2600095535648705e-05,2.8261171396138285,2.820947722615933
5010,0.0011046020062108752,2.8237995440139336,2.8208618698719885
5020,0.0021566039168861018,2.821327987830387,2.8206199352872328
5030,0.0032086058275613283,2.8187031267382516,2.820221959021416
5040,0.004260607738236555,2.8159256401077157,2.819668007131315
5050,0.005312609648911781,2.812996230753033,2.818958171552462
5060,0.006364611559587008,2.809915624677286,2.8180925700737087
5070,0.007416613470262012,2.806684570811015,2.8170713463046595
5080,0.008468615380937239,2.803303840745668,2.8158946696359557
5090,0.009520617291612243,2.7997742284627645,2.8145627351924496
5100,0.01057261920228747,2.7960965500572743,2.8130757637792794
5110,0.011624621112962696,2.792271643456719,2.811434001820862
5120,0.012676623023637923,2.7883003681356913,2.809637721292829
5130,0.01372862493431315,2.78418360482523,2.8076872196469376
5140,0.014780626844988376,2.7799222552184255,2.8055828197289774
5150,0.015832628755663603,2.7755172416715284,2.8033248696897117
5160,0.016884630666338607,2.7709695069008244,2.8009137428888833
5170,0.017936632577013834,2.7662800136752397,2.798349837792321
5180,0.01898863448768906,2.761449744505987,2.795633577862192
5190,0.020040636398364065,2.7564797013309446,2.792765411440441
5200,0.02109263830903929,2.7513709051967297,2.7897458116254508
5210,0.022144640219714518,2.746124395936784,2.7865752761419906
5220,0.023196642130389744,2.7407412318460076,2.7832543272044856
5230,0.02424864404106497,2.735222489351818,2.7797835113736644
5240,0.025300645951740197,2.7295692626827335,2.7761633994066512
5250,0.026352647862415424,2.72378266353415,2.7723945861005372
5260,0.027404649773090428,2.7178638207299506,2.768477690129519
5270,0.028456651683765655,2.7118138798829023,2.764413353875638
5280,0.02950865359444088,2.705634003051467,2.7602022432532114
5290,0.030560655505115886,2.699325368394881,2.7558450475270053
5300,0.03161265741579111,2.6928891698250617,2.751342479124219
5310,0.03266465932646634,2.6863266166573765,2.746695273440371
5320,0.033716661237141565,2.6796389332582167,2.7419041886391358
5330,0.03476866314781679,2.672827358691771,2.7369700054462207
5340,0.03582066505849202,2.6658931463637763,2.7318935269373674
5350,0.036872666969167245,2.6588375636650508,2.726675578320543
5360,0.03792466887984225,2.651661891612083,2.721317006712415
5370,0.038976670790517476,2.6443674244873225,2.7158186809091887
5380,0.04002867270119248,2.6369554694771717,2.710181491151905
5390,0.04108067461186771,2.629427346309892,2.7044063488862644
5400,0.04213267652254293,2.6217843868920028,2.6984941865170975
5410,0.04318467843321816,2.614027934943487,2.69244595715755
5420,0.044236680343893386,2.6061593456325065,2.6862626343730853
5430,0.04528868225456861,2.5981799852098506,2.679945211920411
5440,0.04634068416524384,2.590091230642245,2.6734947034814054
5450,0.047392686075918844,2.5818944692457926,2.6669121423921687
5460,0.04844468798659407,2.573591098318636,2.6601985813672737
5470,0.0494966898972693,2.5651825247740807,2.6533550922193494
5480,0.0505486918079443,2.556670164773249,2.646382765574075
5490,0.05160069371861953,2.548055443358139,2.6392827105806944
5500,0.052652695629294755,2.5393397940842473,2.632056054618188
5510,0.05370469753996998,2.5305246586548567,2.6247039429971655
5520,0.05475669945064521,2.521611486554384,2.6172275386576205
5530,0.055808701361320434,2.5126017346831193,2.609628021862654
5540,0.05686070327199566,2.503496866992468,2.60190658988827
5550,0.057912705182670665,2.4942983541207133,2.59406445670937
5560,0.05896470709334589,2.4850076730303745,2.58610285268204
5570,0.06001670900402112,2.4756263066457365,2.5780230242222864
5580,0.06106871091469612,2.4661557434923416,2.569826233481289
5590,0.06212071282537135,2.4565974773370076,2.5615137580173175
5600,0.06317271473604658,2.446953006829876,2.5530868904644404
5610,0.0642247166467218,2.437223835147042,2.544546938198118
5620,0.06527671855739703,2.4274114696361027,2.535895222997816
5630,0.06632872046807226,2.417517421461627,2.5271330807067662
5640,0.06738072237874748,2.4075432052541315,2.5182618608889857
5650,0.06843272428942249,2.397490338759284,2.509282926483683
5660,0.06948472620009771,2.387360342490624,2.50019765345717
5670,0.07053672811077272,2.37715473938327,2.4910074304524223
5680,0.07158873002144794,2.3668750544499093,2.4817136584363717
5690,0.07264073193212317,2.356522814439619,2.4723177503451126
5700,0.0736927338427984,2.3460995474982504,2.4628211307270935
5710,0.07474473575347362,2.3356067828319014,2.453225235384452
5720,0.07579673766414885,2.325046050372333,2.443531511012612
5730,0.07684873957482408,2.3144188804456878,2.4337414148382606
5740,0.07790074148549908,2.3037268034424927,2.4238564142558476
5750,0.07895274339617431,2.292971349492724,2.4138779864627082
5760,0.08000474530684953,2.282154048141008,2.403807618092971
5770,0.08105674721752454,2.271276428027098,2.393646804850344
5780,0.08210874912819977,2.2603400165675076,2.3833970511399136
5790,0.08316075103887499,2.249346339641643,2.3730598696991074
5800,0.08421275294955022,2.238296921280088,2.362636781227909
5810,0.08526475486022544,2.227193283356611,2.3521293140184727
5820,0.08631675677090067,2.216036945283131,2.341539003584263
5830,0.0873687586815759,2.2048294237081087,2.3308673922888343
5840,0.0884207605922509,2.1935722322189175,2.3201160289743896
5850,0.08947276250292613,2.1822668810464303,2.3092864685902112
5860,0.09052476441360136,2.170914876774203,2.2983802718211477
5870,0.09157676632427636,2.159517722051109,2.2873990047162054
5880,0.09262876823495159,2.1480769153071053,2.276344238317415
5890,0.09368077014562681,2.1365939504730345,2.265217548289094
5900,0.09473277205630204,2.1250703167042215,2.254020514547601
5910,0.09578477396697727,2.1135074981077913,2.2427547208917216
5920,0.09683677587765249,2.1019069734737856,2.231421754633797
5930,0.09788877778832772,2.090270216010067,2.2200232062317213
5940,0.09894077969900272,2.0785986930815996,2.208560668921918
5950,0.09999278160967795,2.0668938659531473,2.197035738353404
5960,0.10104478352035295,2.055157189536437,2.1854500122230927
5970,0.10209678543102818,2.043390112140908,2.1738050899123906
5980,0.10314878734170341,2.031594075229415,2.162102572125274
5990,0.10420078925237863,2.019770513176881,2.15034406052788
6000,0.10525279116305386,2.0079208530340895,2.138531157389794
6010,0.10630479307372909,1.996046514295319,2.1266654652270938
6020,0.10735679498440431,1.9841489086699415,2.114748586447283
6030,0.10840879689507932,1.97222943985885,2.1027821229962136
6040,0.10946079880575454,1.960289503334818,2.0907676760070975
6050,0.11051280071642977,1.9483304861268846,2.078706845451743
6060,0.11156480262710478,1.936353766609565,2.066601229794062
6070,0.11261680453778,1.9243607142965207,2.054452425645998
6080,0.11366880644845523,1.9123526896378034,2.0422620274259704
6090,0.11472080835913046,1.9003310438220455,2.030031627019903
6100,0.11577281026980568,1.888297118583253,2.0177628134449606
6110,0.11682481218048091,1.876252246011458,2.005457172516085
6120,0.11787681409115613,1.864197748367985,1.9931162865154144
6130,0.11892881600183114,1.8521349379056193,1.9807417338646924
6140,0.11998081791250637,1.840065116692117,1.968335088800731
6150,0.12103281982318159,1.827989576439461,1.9558979210540608
6160,0.1220848217338566,1.815909598336574,1.943431795530808
6170,0.12313682364453182,1.8038264528867276,1.9309382719978985
6180,0.12418882555520705,1.7917413997500882,1.9184189047717024
6190,0.12524082746588228,1.77965568758937,1.905875242410151
6200,0.1262928293765575,1.7675705539211957,1.893308827408437
6210,0.12734483128723273,1.7554872249713005,1.88072119589837
6220,0.12839683319790796,1.7434069155339782,1.8681138773514605
6230,0.12944883510858296,1.7313308288366818,1.855488394285804
6240,0.1305008370192582,1.7192601564081629,1.8428462619768329
6250,0.1315528389299332,1.7071960779518234,1.8301889881720361
6260,0.13260484084060842,1.6951397612228167,1.8175180728096536
6270,0.13365684275128364,1.6830923619100764,1.8048350077414852
6280,0.13470884466195887,1.6710550235221748,1.7921412764598157
6290,0.1357608465726341,1.659028877277934,1.7794383538285485
6300,0.13681284848330932,1.6470150420013139,1.766727705818609
6310,0.13786485039398455,1.6350146240205767,1.7540107892476575
6320,0.13891685230465955,1.6230287170715616,1.7412890515241888
6330,0.13996885421533478,1.6110584022055197,1.7285639303960405
6340,0.14102085612601,1.5991047477011995,1.7158368537034137
6350,0.142072858036685,1.5871688089808027,1.7031092391363933
6360,0.14312485994736024,1.575251628530779,1.690382493997051
6370,0.14417686185803547,1.5633542358259453,1.6776580149661882
6380,0.1452288637687107,1.5514776472586607,1.6649371878747181
6390,0.14628086567938592,1.5396228660715388,1.65222138747977
6400,0.14733286759006115,1.5277908822942863,1.6395119772455282
6410,0.14838486950073637,1.5159826726851948,1.626810309128855
6420,0.14943687141141138,1.504199200675467,1.6141177233697308
6430,0.1504888733220866,1.4924414163191762,1.6014355482865272
6440,0.15154087523276183,1.4807102562455454,1.5887651000761829
6450,0.15259287714343683,1.4690066436165177,1.576107682619261
6460,0.15364487905411206,1.4573314880871528,1.56346458728994
6470,0.1546968809647873,1.4456856857706952,1.550837092770978
6480,0.1557488828754625,1.4340701192069976,1.538226464873632
6490,0.15680088478613774,1.4224856573348592,1.5256339563625838
6500,0.15785288669681297,1.410933155468252,1.5130608067858784
6510,0.1589048886074882,1.3994134552757833,1.5005082423098912
6520,0.1599568905181632,1.3879273847646612,1.4879774755593358
6530,0.16100889242883842,1.3764757582673868,1.4754697054623231
6540,0.16206089433951343,1.3650593764324837,1.4629861171005012
6550,0.16311289625018865,1.3536790262189125,1.450527881564233
6560,0.16416489816086388,1.3423354808935954,1.4380961558128855
6570,0.1652169000715391,1.3310295000325858,1.4256920825401727
6580,0.16626890198221433,1.3197618295256845,1.4133167900445889
6590,0.16732090389288956,1.3085332015844902,1.4009713921049183
6600,0.1683729058035648,1.2973443347533158,1.3886569878608248
6610,0.1694249077142398,1.28619593392405,1.3763746616985117
6620,0.17047690962491502,1.2750886903536434,1.3641254831414413
6630,0.17152891153559024,1.2640232816851795,1.351910506746129
6640,0.17258091344626525,1.2530003719719207,1.3397307720029688
6650,0.17363291535694048,1.2420206117041834,1.327587303242088
6660,0.1746849172676157,1.2310846378398586,1.31548110954425
6670,0.17573691917829093,1.2201930738372273,1.3034131846567354
6680,0.17678892108896616,1.2093465296912096,1.2913845069142202
6690,0.17784092299964138,1.1985456019722305,1.2793960391646269
6700,0.1788929249103166,1.1877908738680365,1.2674487286999123
6710,0.1799449268209916,1.177082915228148,1.2555435071917946
6720,0.18099692873166684,1.1664222826113204,1.2436812906323578
6730,0.18204893064234207,1.1558095193353894,1.231862979279559
6740,0.18310093255301707,1.1452451555299594,1.2200894576075594
6750,0.1841529344636923,1.1347297081914054,1.2083615942618706
6760,0.18520493637436752,1.124263681240701,1.1966802420193108
6770,0.18625693828504275,1.1138475655837792,1.1850462377526865
6780,0.18730894019571798,1.1034818391736734,1.1734604024002098
6790,0.1883609421063932,1.093166967075976,1.1619235409395923
6800,0.18941294401706843,1.0829034015357446,1.150436442366788
6810,0.19046494592774343,1.072691582047348,1.1389998796793488
6820,0.19151694783841866,1.0625319354260307,1.1276146098643323
6830,0.19256894974909367,1.0524248758819876,1.1162813738907664
6840,0.1936209516597689,1.0423708050964158,1.10500089670656
6850,0.19467295357044412,1.0323701122994562,1.0937738872398954
6860,0.19572495548111934,1.0224231743505001,1.0826010384049836
6870,0.19677695739179457,1.0125303558202408,1.0714830271121865
6880,0.1978289593024698,1.0026920090746045,1.0604205142824372
6890,0.19888096121314502,0.9929084743604757,1.0494141448659104
6900,0.19993296312382003,0.9831800798936028,1.0384645478649053
6910,0.20098496503449526,0.9735071419477608,1.0275723363608622
6920,0.20203696694517048,0.9638899649459605,1.016738107545508
6930,0.2030889688558455,0.9543288415530806,1.0059624427560243
6940,0.2041409707665207,0.9448240527702915,0.9952459075142136
6950,0.20519297267719594,0.9353758680309425,0.9845890515696188
6960,0.20624497458787117,0.9259845452978427,0.9739924089465075
6970,0.2072969764985464,0.9166503311621724,0.9634564979946892
6980,0.20834897840922162,0.9073734609436773,0.9529818214440995
6990,0.20940098031989685,0.8981541587922981,0.9425688664630947
7000,0.21045298223057185,0.8889926377909316,0.9322181047203953
7010,0.21150498414124708,0.8798891000596761,0.9219299924506121
7020,0.21255698605192208,0.8708437368610341,0.9117049705233203
7030,0.2136089879625973,0.8618567287064706,0.9015434645155732
7040,0.21466098987327253,0.8529282454639666,0.8914458847878501
7050,0.21571299178394776,0.8440584464666904,0.8814126265633235
7060,0.216764993694623,0.8352474806226408,0.8714440700104169
7070,0.2178169956052982,0.8264954865251758,0.8615405803285722
7080,0.21886899751597344,0.8178025925646731,0.8517025078371718
7090,0.21992099942664867,0.809168917040905,0.8419301880675432
7100,0.22097300133732367,0.8005945682761845,0.8322239418579843
7110,0.2220250032479989,0.7920796447295018,0.822584075451737
7120,0.2230770051586739,0.7836242351111699,0.8130108805978647
7130,0.22412900706934913,0.7752284184983831,0.8035046346549288
7140,0.22518100898002436,0.7668922644511641,0.7940656006974408
7150,0.22623301089069958,0.7586158331291792,0.7846940276249857
7160,0.2272850128013748,0.7503991754090069,0.7753901502739734
7170,0.22833701471205003,0.7422423330018175,0.7661541895319384
7180,0.22938901662272526,0.7341453385717296,0.7569863524543268
7190,0.23044101853340027,0.7261082158544326,0.7478868323836985
7200,0.2314930204440755,0.718130979776436,0.7388558090712706
7210,0.23254502235475072,0.7102136365743216,0.7298934488007558
7220,0.23359702426542572,0.7023561839146492,0.7209999045144009
7230,0.23464902617610095,0.6945586110139689,0.7121753159411631
7240,0.23570102808677618,0.6868208987591199,0.7034198097269821
7250,0.2367530299974514,0.6791430198277261,0.6947334995670381
7260,0.23780503190812663,0.6715249388088204,0.6861164863399579
7270,0.23885703381880186,0.6639666123236626,0.6775688582438913
7280,0.23990903572947708,0.6564679891465804,0.6690906909343878
7290,0.2409610376401521,0.6490290103259899,0.6606820476640104
7300,0.2420130395508273,0.6416496093052063,0.6523429794236083
7310,0.24306504146150232,0.6343297120434243,0.6440735250852063
7320,0.24411704337217754,0.6270692371367158,0.6358737115464035
7330,0.24516904528285277,0.6198680959386293,0.6277435538762605
7340,0.246221047193528,0.6127261926810429,0.6196830554625666
7350,0.24727304910420322,0.6056434245946632,0.6116922081604483
7360,0.24832505101487845,0.5986196820293522,0.6037709924422425
7370,0.24937705292555368,0.5916548485742131,0.5959193775485702
7380,0.2504290548362289,0.5847488011776647,0.5881373216405431
7390,0.2514810567469039,0.5779014102669259,0.5804247719530459
7400,0.25253305865757913,0.5711125398674225,0.5727816649490116
7410,0.25358506056825414,0.5643820477217455,0.5652079264746609
7420,0.25463706247892937,0.5577097854083352,0.5577034719155922
7430,0.2556890643896046,0.5510955984597284,0.5502682063537129
7440,0.2567410663002798,0.5445393264803945,0.5429020247249033
7450,0.25779306821095505,0.5380408032641327,0.5356048119773822
7460,0.25884507012163027,0.5315998569110653,0.5283764432306977
7470,0.2598970720323055,0.5252163099439876,0.5212167839352869
7480,0.2609490739429805,0.5188899794244471,0.514125690032546
7490,0.26200107585365573,0.5126206770680091,0.5071030081153398
7500,0.26305307776433096,0.5064082093591719,0.5001485755889171
7510,0.26410507967500596,0.500252377665563,0.49326222083214255
7520,0.2651570815856812,0.4941529783516285,0.48644376335900336
7530,0.2662090834963564,0.4881098028916209,0.47969301398034353
7540,0.26726108540703164,0.48212263798193666,0.4730097749657451
7550,0.26831308731770687,0.47619126565284686,0.46639384020552116
7560,0.2693650892283821,0.4703154633794842,0.45984499537275647
7570,0.2704170911390573,0.4644950041920961,0.45336301808534324
7580,0.2714690930497323,0.4587296567856531,0.446947678067962
7590,0.27252109496040755,0.45301918562859733,0.4405987373139425
7600,0.27357309687108256,0.44736335107096303,0.43431595024698144
7610,0.2746250987817578,0.44176190945158833,0.42809906388262253
7620,0.275677100692433,0.4362146132045319,0.42194781798949577
7630,0.27672910260310823,0.4307212109648176,0.41586194525022757
7640,0.27778110451378346,0.4252814476731838,0.40984117142199883
7650,0.2788331064244587,0.4198950646800558,0.4038852154966892
7660,0.2798851083351339,0.4145617998486645,0.39799378986056766
7670,0.28093711024580914,0.40928138765728306,0.3921666004534805
7680,0.28198911215648415,0.40405355930054115,0.3864033469274926
7690,0.28304111406715937,0.3988780427899194,0.3807037228049326
7700,0.2840931159778344,0.3937545630532155,0.37506741563581464
7710,0.2851451178885096,0.3886828420332118,0.369494107154567
7720,0.28619711979918483,0.38366259878529235,0.3639834734360567
7730,0.28724912170986006,0.3786935495742139,0.3585351850508431
7740,0.2883011236205353,0.3737754079698094,0.35314890721963765
7750,0.2893531255312105,0.36890788494184384,0.3478242999669218
7760,0.29040512744188574,0.364090688953797,0.3425610182736914
7770,0.29145712935256074,0.3593235260557235,0.3373587122292849
7780,0.29250913126323597,0.35460609997606746,0.3322170271822588
7790,0.2935611331739112,0.349938112212517,0.3271356038902849
7800,0.2946131350845862,0.3453192621218291,0.322114078669022
7810,0.2956651369952614,0.34074924700863796,0.31715208353993196
7820,0.29671713890593665,0.33622776221328043,0.3122492463770185
7830,0.2977691408166119,0.3317545011985036,0.3074051910524399
7840,0.2988211427272871,0.32732915563521786,0.3026195375809758
7850,0.29987314463796233,0.32295141548720796,0.2978919022633184
7860,0.30092514654863756,0.31862096909473425,0.29322189782815256
7870,0.30197714845931256,0.31433750325716947,0.28860913357300416
7880,0.3030291503699878,0.31010070331450756,0.2840532155038208
7890,0.3040811522806628,0.3059102532278378,0.27955374647327264
7900,0.305133154191338,0.30176583565881054,0.27511032631772936
7910,0.30618515610201325,0.29766713204801404,0.27072255199290873
7920,0.30723715801268847,0.2936138226921997,0.26639001770815585
7930,0.3082891599233637,0.2896055868205638,0.26211231505934107
7940,0.3093411618340389,0.28564210266994083,0.2578890331603534
7950,0.31039316374471415,0.28172304755881206,0.2537197587731651
7960,0.3114451656553894,0.2778480979604252,0.24960407643645052
7970,0.3124971675660644,0.2740169295747036,0.24554156859274
7980,0.3135491694767396,0.27022921739907974,0.24153181571408475
7990,0.3146011713874146,0.2664846357984366,0.23757439642623224
8000,0.31565317329808984,0.2627828585736918,0.23366888763126886
8010,0.31670517520876507,0.25912355902962025,0.22981486462874268
8020,0.3177571771194403,0.2555064100413485,0.22601190123522974
8030,0.3188091790301155,0.2519310841199423,0.222259569902341
8040,0.31986118094079075,0.2483972534768616,0.21855744183315604
8050,0.320913182851466,0.2449045900873953,0.21490508709706665
8060,0.321965184762141,0.24145276575296526,0.21130207474302426
8070,0.3230171866728162,0.2380414521624635,0.20774797291117295
8080,0.32406918858349143,0.23467032095245813,0.20424234894287258
8090,0.32512119049416643,0.23133904376640826,0.2007847694890845
8100,0.32617319240484166,0.2280472923127509,0.19737480061712273
8110,0.3272251943155169,0.2247947384220369,0.19401200791576642
8120,0.3282771962261921,0.22158105410296589,0.19069595659871338
8130,0.32932919813686734,0.21840591159739217,0.18742621160638337
8140,0.33038120004754257,0.2152689834343189,0.1842023377060547
8150,0.3314332019582178,0.21216994248286333,0.18102389959033655
8160,0.3324852038688928,0.209108462004164,0.17789046197397068
8170,0.333537205779568,0.2060842157023145,0.17480158968895534
8180,0.33458920769024303,0.203096877774272,0.17175684777800182
8190,0.33564120960091826,0.20014612295874384,0.16875580158630224
8200,0.3366932115115935,0.1972316265841074,0.16579801685162818
8210,0.3377452134222687,0.19435306461528581,0.16288305979274256
8220,0.33879721533294394,0.19151011369969145,0.16001049719613722
8230,0.33984921724361916,0.18870245121213866,0.15717989650108952
8240,0.3409012191542944,0.18592975529883574,0.15439082588304384
8250,0.3419532210649696,0.18319170492035963,0.15164285433531713
8260,0.3430052229756446,0.1804879798936706,0.14893555174913467
8270,0.34405722488631985,0.17781826093322,0.14626848899199316
8280,0.34510922679699485,0.17518222969106875,0.14364123798436618
8290,0.3461612287076701,0.17257956879607655,0.14105337177474117
8300,0.3472132306183453,0.17000996189215994,0.13850446461300917
8310,0.34826523252902053,0.16747309367562085,0.13599409202219875
8320,0.34931723443969576,0.16496864993158716,0.13352183086857072
8330,0.350369236350371,0.1624963175695016,0.13108725943007418
8340,0.3514212382610462,0.1600557846577295,0.1286899574631733
8350,0.3524732401717212,0.1576467404572831,0.12632950626805284
8360,0.35352524208239644,0.15526887545465706,0.12400548875220724
8370,0.35457724399307167,0.15292188139377885,0.12171748949242946
8380,0.35562924590374667,0.15060545130708802,0.11946509479519911
8390,0.3566812478144219,0.14831927954578297,0.11724789275548445
8400,0.3577332497250971,0.14606306180919976,0.11506547331397018
8410,0.35878525163577235,0.14383649517333288,0.11291742831271698
8420,0.3598372535464476,0.14163927811855817,0.11080335154926492
8430,0.3608892554571228,0.13947111055651,0.1087228388291938
8440,0.36194125736779803,0.1373316938561608,0.1066754880171498
8450,0.36299325927847303,0.1352207308690512,0.10466089908635137
8460,0.36404526118914826,0.1331379259537952,0.1026786741665847
8470,0.36509726309982327,0.13108298499973856,0.10072841759070783
8480,0.3661492650104985,0.12905561544985958,0.09880973593966502
8490,0.3672012669211737,0.12705552632290842,0.09692223808603682
8500,0.36825326883184895,0.12508242823477195,0.09506553523613112
8510,0.36930527074252417,0.12313603341911074,0.09323924097063212
8520,0.3703572726531994,0.12121605574721954,0.09144297128382169
8530,0.3714092745638746,0.11932221074719582,0.0896763446213866
8540,0.37246127647454985,0.11745421562236877,0.08793898191682699
8550,0.37351327838522486,0.1156117892690089,0.08623050662648107
8560,0.3745652802959001,0.11379465229333964,0.08455054476317918
8570,0.3756172822065751,0.11200252702788105,0.08289872492854872
8580,0.3766692841172503,0.1102351375470486,0.08127467834397563
8590,0.37772128602792554,0.10849220968215544,0.07967803888024994
8600,0.37877328793860077,0.10677347103569808,0.07810844308590123
8610,0.379825289849276,0.10507865099499145,0.07656553021424675
8620,0.3808772917599512,0.10340748074517116,0.07504894224916597
8630,0.38192929367062645,0.10175969328157121,0.07355832392961893
8640,0.38298129558130145,0.10013502342144605,0.07209332277292518
8650,0.3840332974919767,0.09853320781509622,0.0706535890968182
8660,0.3850852994026519,0.096953984956376,0.06923877604029764
8670,0.3861373013133269,0.09539709519261445,0.06784853958329008
8680,0.38718930322400213,0.09386228073394773,0.06648253856513818
8690,0.38824130513467736,0.09234928566205423,0.06514043470193925
8700,0.3892933070453526,0.09085785593834196,0.06382189260274393
8710,0.3903453089560278,0.08938773941157091,0.06252657978463778
8720,0.39139731086670304,0.08793868582491904,0.061254166686721144
8730,0.39244931277737827,0.08651044682250326,0.06000432668300552
8740,0.39350131468805327,0.08510277595538843,0.05877673609424455
8750,0.3945533165987285,0.08371542868705598,0.05757107419871544
8760,0.3956053185094035,0.08234816239835796,0.056387023241973463
8770,0.39665732042007873,0.08100073639198803,0.05522426844558991
8780,0.39770932233075396,0.07967291189642725,0.05408249801489979
8790,0.3987613242414292,0.07836445206943436,0.052961403145770185
8800,0.3998133261521044,0.07707512200103872,0.05186067803041109
8810,0.40086532806277964,0.07580468871607267,0.05078001986224573
8820,0.40191732997345486,0.07455292117624716,0.049719128839857844
8830,0.4029693318841301,0.0733195902817716,0.04867770817003395
8840,0.4040213337948051,0.07210446887254325,0.04765546406991943
8850,0.4050733357054803,0.07090733172888963,0.046652105768303406
8860,0.4061253376161553,0.06972795557190693,0.04566734550605538
8870,0.40717733952683055,0.06856611906335837,0.04470089853572465
8880,0.4082293414375058,0.06742160280519965,0.04375248312032684
8890,0.409281343348181,0.06629418933866464,0.042821820531329824
8900,0.41033334525885623,0.06518366314301315,0.041908635045859934
8910,0.41138534716953146,0.06408981063384411,0.04101265394314459
8920,0.4124373490802067,0.06301242016108412,0.04013360750020887
8930,0.4134893509908817,0.06195128200657977,0.03927122898684393
8940,0.4145413529015569,0.060906188381344234,0.038425254659862705
8950,0.41559335481223214,0.059876933422466465,0.03759542375666385
8960,0.41664535672290715,0.05886331318966319,0.036781478488116
8970,0.41769735863358237,0.05786512566150832,0.03598316403078245
8980,0.4187493605442576,0.056882170731353564,0.0352002285185036
8990,0.4198013624549328,0.05591425020288824,0.03443242303335085
9000,0.42085336436560805,0.05496116778544758,0.03367950159597145
9010,0.4219053662762833,0.05402272908898539,0.032941221155338894
9020,0.4229573681869585,0.05309874161875635,0.03221734157792652
9030,0.4240093700976335,0.052189014769722604,0.031507625636319425
9040,0.42506137200830874,0.051293359820681964,0.030811838997280683
9050,0.42611337391898374,0.050411589928122606,0.030129750209289933
9060,0.42716537582965897,0.04954352011980595,0.029461130689565983
9070,0.4282173777403342,0.04868896728811105,0.028805754710593785
9080,0.4292693796510094,0.04784775018311689,0.02816339938616725
9090,0.43032138156168465,0.04701968940544849,0.027533844656965525
9100,0.4313733834723599,0.04620460739888146,0.026916873275677107
9110,0.4324253853830351,0.0454023284427355,0.026312270791686656
9120,0.4334773872937103,0.04461267864401645,0.025719825535339608
9130,0.43452938920438533,0.04383548592938145,0.025139328601799196
9140,0.43558139111506056,0.043070580036853726,0.024570573834509484
9150,0.43663339302573556,0.04231779250738505,0.024013357808280966
9160,0.4376853949364108,0.04157695667617081,0.023467479812009223
9170,0.438737396847086,0.040847907663819474,0.02293274183104462
9180,0.43978939875776124,0.040130482367316096,0.02240894852922354
9190,0.44084140066843647,0.03942451945081366,0.021895907230576387
9200,0.4418934025791117,0.038729859336257305,0.021393427900725306
9210,0.4429454044897869,0.03804634419384449,0.020901323127984917
9220,0.4439974064004619,0.03737381793232226,0.020419408104178992
9230,0.44504940831113715,0.03671212618914064,0.01994750060518535
9240,0.4461014102218124,0.03606111632044439,0.01948542097122326
9250,0.4471534121324874,0.03542063739093862,0.01903299208689367
9260,0.4482054140431626,0.03479054016361833,0.018590039360985407
9270,0.44925741595383784,0.03417067708934972,0.018156390706060555
9280,0.45030941786451306,0.033560902296352106,0.01773187651782857
9290,0.4513614197751883,0.03296107157953665,0.017316329654322667
9300,0.4524134216858635,0.032371042389754176,0.016909585414889062
9310,0.45346542359653874,0.03179067382291201,0.01651148151900058
9320,0.45451742550721375,0.031219826609002983,0.01612185808490569
9330,0.455569427417889,0.03065836310102866,0.015740557608123443
9340,0.456621429328564,0.030106147263823445,0.015367424939796252
9350,0.4576734312392392,0.029563044662805155,0.01500230726490878
9360,0.45872543314991443,0.029028922452620915,0.014645054080385893
9370,0.45977743506058966,0.028503649365732832,0.014295517173077322
9380,0.4608294369712649,0.027987095700907315,0.013953550597640533
9390,0.4618814388819401,0.027479133311656585,0.013619010654330799
9400,0.46293344079261534,0.026979635594592433,0.013291755866708171
9410,0.46398544270329056,0.026488477477732267,0.01297164695927056
9420,0.46503744461396557,0.026005535408740746,0.012658546835022254
9430,0.4660894465246408,0.025530687343118367,0.012352320552986074
9440,0.4671414484353158,0.025063812732339576,0.012052835305669389
9450,0.468193450345991,0.024604792511950187,0.011759960396490429
9460,0.46924545225666625,0.024153509089614104,0.011473567217175325
9470,0.4702974541673415,0.02370984633312869,0.011193529225132434
9480,0.4713494560780167,0.02327368955840552,0.010919721920812775
9490,0.47240145798869193,0.02284492551741715,0.010652022825064058
9500,0.47345345989936716,0.022423442386117026,0.0103903114564859
9510,0.47450546181004216,0.02200912975234101,0.010134469308793772
9520,0.4755574637207174,0.021601878603684316,0.009884379828198358
9530,0.4766094656313926,0.021201581315359874,0.009639928390808496
9540,0.47766146754206784,0.02080813163804915,0.009401002280063114
9550,0.47871346945274285,0.02042142468573946,0.0091674906641999
9560,0.4797654713634181,0.02004135692355328,0.00893928457376652
9570,0.4808174732740933,0.019667826155577214,0.008716276879181533
9580,0.4818694751847685,0.019300731512685895,0.008498362268350039
9590,0.48292147709544375,0.01893997344037154,0.00828543722434084
9600,0.48397347900611876,0.01858545368657612,0.008077400003130744
9610,0.485025480916794,0.018237075289532403,0.00787415061142115
9620,0.4860774828274692,0.017894742565613964,0.007675590784533348
9630,0.48712948473814444,0.017558361097202553,0.007481623964386705
9640,0.48818148664881966,0.017227837720564427,0.007292155277565605
9650,0.48923348855949467,0.016903080513754727,0.00710709151347988
9660,0.4902854904701699,0.016583998784528202,0.006926341102623297
9670,0.4913374923808451,0.016270503058289473,0.006749814094935391
9680,0.49238949429152035,0.01596250506605707,0.006577422138270273
9690,0.4934414962021956,0.015659917732462513,0.0064090784569773825
9700,0.4944934981128706,0.015362655163772054,0.006244697830598058
9710,0.4955455000235458,0.015070632635948579,0.0060841965726819835
9720,0.49659750193422103,0.014783766582743137,0.005927492509727636
9730,0.49764950384489626,0.014501974583823915,0.005774504960249968
9740,0.49870150575557126,0.014225175352944408,0.005625154713979403
9750,0.4997535076662465,0.013953288726148637,0.005479364011195122
9760,0.5008055095769217,0.013686235650025514,0.005337056522196602
9770,0.5018575114875969,0.013423938169999096,0.00519815732691571
9780,0.5029095133982722,0.01316631941867139,0.005062592894673105
9790,0.5039615153089472,0.012913303604205707,0.0049302910640814735
9800,0.5050135172196224,0.012664815998766787,0.0048011810230983165
9810,0.5060655191302976,0.012420782927007075,0.004675193289231397
9820,0.5071175210409729,0.012181131754604606,0.004552259689898628
9830,0.5081695229516481,0.011945790876857303,0.004432313342945367
9840,0.5092215248623231,0.011714689707332374,0.004315288637321107
9850,0.5102735267729983,0.011487758666570601,0.004201121213917741
9860,0.5113255286836735,0.011264929170848044,0.004089747946571546
9870,0.5123775305943488,0.011046133621001623,0.00398110692323055
9880,0.513429532505024,0.01083130539130806,0.003875137427289288
9890,0.514481534415699,0.010620378818431964,0.0037717799190924986
9900,0.5155335363263742,0.01041328919043257,0.003670976017609396
9910,0.5165855382370494,0.010209972735832249,0.003572668482280022
9920,0.5176375401477247,0.010010366612758457,0.0034768011950348674
9930,0.5186895420583999,0.009814408898141346,0.0033833191424892015
9940,0.5197415439690749,0.009622038576986777,0.0032921683983131514
9950,0.5207935458797501,0.00943319553171347,0.0032032961057786337
9960,0.5218455477904254,0.009247820531558149,0.0031166504604841507
9970,0.5228975497011006,0.009065855222055792,0.003032180693258181
9980,0.5239495516117758,0.008887242114582241,0.002949837053242039
9990,0.5250015535224508,0.008711924575976684,0.0028695707911529367


==> data/jitter_discrepancy.csv <==
,jitter,discrepancy
0,0.1,0.052858645828947254
1,0.02,0.010603254809427361
2,0.05,0.026490614890689834
3,0.01,0.005302130774199525
4,0.005,0.0026511284300239114
5,0.002,0.0010604582983376853
6,0.001,0.0005302296935256178


==> rebuttal.txt <==
We thank the reviewers for the careful reading of our paper and for their valuable comments. The main point that we want to highlight in this rebuttal phase of our paper submission concerns importance of our contribution which is, we think, overlooked by the reviewers, perhaps because it is not well explained in the paper. In fact, by reading the reviews, it appeared to us that we have focused too much on the jitter transfer principle, which is really a helpful mathematical tool. However, the main point of the paper is not in the tool itself, but in its use for entropy evaluation in TRNGs, which use jittered clocks generated in multiple free-running oscillators as sources of randomness. Indeed, precise entropy evaluation, which is required by security standards such as AIS 31 [KS11], is essential for guaranteeing unpredictability of generated number and thus security.
To specify the entropy rate at the TRNG output, the designer has to:
1) propose a parameterized stochastic model or to use some existing model appearing in the literature, such as [BLMT11], which specifies distribution of RNG output values depending on some non-manipulable physical sources of randomness, e.g. the thermal noise  (note that the model for misuse, such as not verifying assumptions like Q >>0);
2) measure (preferably online and inside the device) input parameters of the model;
3) use the model to compute the entropy rate.
In practice, the designer has to determine a trade-off between the bit rate and entropy rate: the higher the throughput is the lower will be the entropy rate. Fortunately, in the case of RNGs using freely running oscillators, both bit rate and entropy rate can be increased by increasing the number of oscillators. But this is done at the expense of a more complex stochastic model, which needs rigorous estimation of contribution of each oscillator on the total entropy rate.
The jitter is a complex phenomenon resulting from different kinds of physical noises [book on physical study of the jitter]. While both the global noises and local noises determine the clock jitter, the former do not contribute to the entropy rate of the TRNG because they can be manipulated or computed by an attacker. Consequently, if the global noises are not excluded from entropy estimation, the obtained entropy rate can be significantly overestimated. It was clearly demonstrated in [BBFV10] that the differential jitter measurement reduces significantly the contribution of global noises on the output entropy rate. Several embedded jitter measurement methods have already been published and evaluated in [GBF+22], while all of them are based on the differential principle. However, the differential measure will always output the parameters of the jitter resulting in the combination of contribution of two oscillators, which causes entropy rate overestimation.
However, in the TRNGs using multiple freely running oscillators [LF24], in order to avoid entropy overestimation based on the model, the contribution of each oscillator has to be considered separately and not in couples of rings used to measure the jitter. Up to now, no solution has been proposed for this serious problem. Our main contribution is thus a way to obtain individual jitters of oscillators by performing differential measurements.
Our key tool is the quantitative description of edge events in  oscillators paired for differential measurement, based on technical development in the phase domain. We would like to highlight, in regard to Review #104B,  that studying edge events in "paired" oscillators needs the phase domain and cannot be done with a discrete model of jittered edge arrivals. Our paper shows how these two are related and that certain intuitions developed in time-domain are (nearly) matching the dynamic in the phase domain. Generally, the phase domain model is often a departure point for developing more rigorous theory (cf. "A statistical model of flicker noise" by Alan). 
In regard to electronic principles, our phase-domain model encapsulates various hardware-dependent constants (asked in Review #104C) in the phase volatility, yet captures only the thermal noise contribution. Addressing other noises could increase the entropy but remains an open problem and a subject of intensive research [paper from Grenobble]).
In summary:
1) Entropy rate estimation is essential to guarantee security in cryptographic applications.
2) For oscillator-based TRNGs, whatever the statistical model we rely on, we need to measure the parameters of the jitter.
3) It is clearly recorded in the literature that a differential jitter measurement has to be performed to filter out global noises, which do not contribute to the entropy rate.
4) However, the differential jitter measurement only returns the total jitter of a couple of oscillators while the stochastic models need the knowledge of the  jitter of each oscillator individually.
 We propose to revise the paper in order to address all the concerns of the reviewers by:
1) putting upfront the main point of the paper, which is a precise entropy rate estimation in oscillator-based TRNG;
2) rewrite the introduction to explain better importance of the problem;
3) demonstrate efficiency of the proposed methodology on additional experiments realized on different hardware technologies.
References:
[BBFV10] N. Bochard, F. Bernard, V. Fischer, and B. Valtchanov, True-randomness and Pseudo-randomness in Ring Oscillator-based True Random Number Generators, International Journal of Reconfigurable Computing, vol. 2010, Article ID 879281, 13 pages, 2010, doi:10.1155/2010/879281.
[BLMT11] M. Baudet, D. Lubicz, J. Micolod, A. Tassiaux. On the Security of Oscillator-Based Random Number Generators. On the Security of Oscillator-Based Random Number Generators. Journal of Cryptology  24, 398–425 (2011). https://doi.org/10.1007/s00145-010-9089-3.
[GBF+22] A. Mollinedo Garay, F. Bernard, V. Fischer, P. Haddad, and U. Mureddu. An Evaluation Procedure for Comparing Clock Jitter Measurement Methods. In: I. Buhan, T. Schneider (eds) Smart Card Research and Advanced Applications. CARDIS 2022. Lecture Notes in Computer Science, vol 13820. Springer, Cham. https://doi.org/10.1007/978-3-031-25319-5_9.
[KS11] W. Killmann and W. Schindler. A Proposal for: Functionality Classes for Random Number Generators, AIS20/31. Tech. rep. Version 2.0. Bundesamt für Sicherheit in der Informationstechnik (BSI), Bonn, 2011.
[LF24] D. Lubicz and V. Fischer. Entropy Computation for Oscillator-based Physical Random Number Generators. Journal of Cryptology 37, 13 (2024). https://doi.org/10.1007/s00145-024-09494-6.








We thank the reviewers for the careful reading of our work and for the valuable
comments. The main point that we want to highlight in our answer is the importance of
our contribution from the security perspective, which is, we think, overlooked by the
reviewers. In fact, by reading the reviews, it appeared to us that we might have elaborated too much on the jitter transfer principle as a convenient mathematical tool, and not sufficiently on its critical implications for the security evaluation of oscillator-based TRNGs.

When designing a hardware implementation of an oscillator-based TRNG for cryptographic
applications, standards such as the AIS31 require us to measure precisely its
entropy rate. The only known way to do this is:
1) use established statistical models of the literature such as [BLMT11]
(please note that the model cannot be blamed for misuse, such as not verifying assumptions like  Q >>0) for a physical noise such as the
thermal noise;
2) make a measurement of the parameters of the model;
3) use the formulas of the model to obtain the entropy rate.
In order to obtain the desired level of security and maintain high
performance while preserving space and power consumption, it is very
important to have precise measure of the jitter parameters as well as accurately  estimate the entropy (with awareness of approximations made).


The jitter is a complex phenomenon resulting of different kind of physical noises [book on
physical study of the jitter]. There
are the global deterministic noises and the local noises. The former do not
contribute to the entropy rate of the TRNG because they can be manipulated or computed by
an attacker. Because they can have high amplitude when measuring the jitter parameters if we
do not filter out the global noises, we risk overestimating the entropy rate of the TRNG. In order to
do so, the state-of-the-art says that [BLMT11, or better the paper of Viktor about
differential measures] we have to do a differential measure (that is, to compare two
noisy oscillators). This differential
measure can be internal [chess2014, paper of Verbauwhede, Florent Viktor chess 2023] or
external using an oscilloscope [papier de viiktor]. An important point is that whatever we use, a differential measure wll always output the
parameters of the jitter resulting of the combination of two oscillators.

But in every implementation of an oscillator-based TRNG, to assess the entropy rate,
whatever the statistical model that we use, whether the sampling clocck signal is stable or
not, we need the parameters of the individual jitter of each oscillator. This is a
question that any designer of an oscillator based TRNG who wants a precise measurement
of the jitter to obtain the entropy rate will encounter.  For this question, which is very
practical, as far as we know, there is no pointer for a relevant solution in the literature and this is what our
paper provides.

Our main contribution is a method of retrieving individual jitters of oscillators by performing differential measurements. Our key tool is the quantitative description of edge events in  oscillators paired for differential measurement, based on technical development in the phase domain. We would like to highlight, in regard to Review #104B,  that studying edge events in "paired" oscillators needs the phase domain and cannot be done with a discrete model of jittered edge arrivals. Our paper shows how these two are related and that certain intuitions developed in time-domain are (nearly) matching the dynamic in the phase domain. Generally, the phase domain model is often a departure point for developing more rigorous theory (cf. "A statistical model of flicker noise" by Alan). 
In regard to electronic principles, our phase-domain model encapsulates various hardware-dependent constants (asked in Review #104C) in the phase volatility, yet captures only the thermal noise contribution. Addressing other noises could increase the entropy but remains an open problem and a subject of intensive research [paper from Grenobble]).

In summary :
1) It is critical for cryptographic application to accurately compute the entropy rate of an
oscillator based TRNG;
2) For this, whatever the statistical model we rely on, we need to measure the parameters of the
jitter;
3) It is clearly recorded in the literature that we need to make a differential measure
to filter out global deterministic noises which do not contribute to the entropy rate;
4) But the differential measure only returns the total jitter of a couple of oscillators,
whereas we need the individual jitter of each oscillator.
In view of this, our contribution
a) develops a way of accurately retrieving model parameters (individual jitters), based on the theory developed in Theorem 1 (
b) quantifies the approximation gap of differential measures (the justification is not trivial), based on Theorem 2 and illustrated in Figure 3 for practical parameter regimes (this is the comparison demanded in Review #104D, using total variation which is more adequate than Kullback-Leibler divergence).

We propose to make a major revision of the paper to address all the concerns of the
reviewers by:
1) putting upfront the main point of the paper, which is entropy measurement in oscillator
based TRNG;
2) rewrite the introduction to explain better the aim of the paper.
3) rewrite the experimental section.

